Analyzing Representations inside Convolutional Neural Networks

How can we discover and succinctly summarize the concepts that a neural network has learned? Such a task is of great importance in applications of networks in areas of inference that involve classification, like medical diagnosis based on fMRI/x-ray etc. In this work, we propose a framework to categorize the concepts a network learns based on the way it clusters a set of input examples, clusters neurons based on the examples they activate for, and input features all in the same latent space. This framework is unsupervised and can work without any labels for input features, it only needs access to internal activations of the network for each input example, thereby making it widely applicable. We extensively evaluate the proposed method and demonstrate that it produces human-understandable and coherent concepts that a ResNet-18 has learned on the CIFAR-100 dataset.

==> ResNet18Graphs/pt1/FReport.txt <==
Latent Factor : 0	Entropy : 4.41329399879484	Class : bed - Weight : 0.030069	Class : television - Weight : 0.029562	Class : wardrobe - Weight : 0.029095	Class : table - Weight : 0.024629	Class : plate - Weight : 0.023623	Class : road - Weight : 0.023331	Class : couch - Weight : 0.022083	Class : keyboard - Weight : 0.021536	Class : can - Weight : 0.021508	Class : bicycle - Weight : 0.021341	Class : chair - Weight : 0.021035	Class : clock - Weight : 0.020407	Class : bridge - Weight : 0.019152	Class : bowl - Weight : 0.017438	Class : telephone - Weight : 0.017108	Class : streetcar - Weight : 0.016395	Class : lamp - Weight : 0.016291	Class : skyscraper - Weight : 0.016149	Class : cup - Weight : 0.016074	Class : worm - Weight : 0.015788	Class : orange - Weight : 0.014532	Class : bus - Weight : 0.014518	Class : baby - Weight : 0.014357	Class : elephant - Weight : 0.013746	Class : bottle - Weight : 0.012698	Class : man - Weight : 0.012446	Class : house - Weight : 0.012163	Class : pear - Weight : 0.011778	Class : forest - Weight : 0.011597	Class : lobster - Weight : 0.011369	Class : woman - Weight : 0.011267	Class : apple - Weight : 0.011024	Class : boy - Weight : 0.010852	Class : flatfish - Weight : 0.010117	Class : porcupine - Weight : 0.010102	Class : sea - Weight : 0.010051	Class : snake - Weight : 0.010031	Class : crab - Weight : 0.009889	Class : ray - Weight : 0.009686	Class : train - Weight : 0.009637	Class : girl - Weight : 0.009024	Class : rocket - Weight : 0.008937	Class : snail - Weight : 0.008891	Class : tractor - Weight : 0.008881	Class : lizard - Weight : 0.008833	Class : tiger - Weight : 0.008584	Class : spider - Weight : 0.008566	Class : sweet_pepper - Weight : 0.008450	Class : pickup_truck - Weight : 0.008237	Class : raccoon - Weight : 0.007866	Class : hamster - Weight : 0.007859	Class : mushroom - Weight : 0.007807	Class : cockroach - Weight : 0.007645	Class : leopard - Weight : 0.007613	Class : tank - Weight : 0.007509	Class : rabbit - Weight : 0.007195	Class : camel - Weight : 0.007181	Class : whale - Weight : 0.006863	Class : butterfly - Weight : 0.006691	Class : mouse - Weight : 0.006684	Class : lawn_mower - Weight : 0.006454	Class : mountain - Weight : 0.006270	Class : beaver - Weight : 0.006266	Class : possum - Weight : 0.006176	Class : caterpillar - Weight : 0.006175	Class : bear - Weight : 0.006135	Class : shrew - Weight : 0.006006	Class : motorcycle - Weight : 0.005968	Class : cattle - Weight : 0.005854	Class : shark - Weight : 0.005798	Class : seal - Weight : 0.005797	Class : plain - Weight : 0.005574	Class : palm_tree - Weight : 0.005540	Class : beetle - Weight : 0.005503	Class : dinosaur - Weight : 0.005465	Class : orchid - Weight : 0.005178	Class : sunflower - Weight : 0.005172	Class : turtle - Weight : 0.005152	Class : squirrel - Weight : 0.004890	Class : crocodile - Weight : 0.004808	Class : trout - Weight : 0.004753	Class : dolphin - Weight : 0.004491	Class : skunk - Weight : 0.004424	Class : rose - Weight : 0.004419	Class : fox - Weight : 0.004307	Class : otter - Weight : 0.004293	Class : kangaroo - Weight : 0.004288	Class : tulip - Weight : 0.004261	Class : cloud - Weight : 0.004213	Class : pine_tree - Weight : 0.003901	Class : bee - Weight : 0.003835	Class : castle - Weight : 0.003631	Class : chimpanzee - Weight : 0.003356	Class : wolf - Weight : 0.003287	Class : poppy - Weight : 0.003117	Class : willow_tree - Weight : 0.002952	Class : aquarium_fish - Weight : 0.002800	Class : maple_tree - Weight : 0.002767	Class : lion - Weight : 0.001657	Class : oak_tree - Weight : 0.001282
Latent Factor : 1	Entropy : 4.15487732683635	Class : kangaroo - Weight : 0.041975	Class : beaver - Weight : 0.036842	Class : bear - Weight : 0.033227	Class : leopard - Weight : 0.031366	Class : squirrel - Weight : 0.030083	Class : otter - Weight : 0.029949	Class : shrew - Weight : 0.029530	Class : porcupine - Weight : 0.028690	Class : lion - Weight : 0.028647	Class : chimpanzee - Weight : 0.028282	Class : camel - Weight : 0.028119	Class : seal - Weight : 0.028013	Class : rabbit - Weight : 0.026686	Class : possum - Weight : 0.025461	Class : mouse - Weight : 0.025425	Class : elephant - Weight : 0.022922	Class : raccoon - Weight : 0.021496	Class : wolf - Weight : 0.021461	Class : dinosaur - Weight : 0.021240	Class : fox - Weight : 0.020909	Class : crocodile - Weight : 0.020477	Class : cattle - Weight : 0.018568	Class : turtle - Weight : 0.018194	Class : dolphin - Weight : 0.017685	Class : whale - Weight : 0.016911	Class : hamster - Weight : 0.015232	Class : flatfish - Weight : 0.013219	Class : lizard - Weight : 0.012131	Class : tiger - Weight : 0.011148	Class : shark - Weight : 0.011092	Class : ray - Weight : 0.010878	Class : snail - Weight : 0.010716	Class : trout - Weight : 0.009913	Class : mushroom - Weight : 0.009733	Class : skunk - Weight : 0.009085	Class : snake - Weight : 0.008308	Class : woman - Weight : 0.008013	Class : sunflower - Weight : 0.007508	Class : crab - Weight : 0.007358	Class : pear - Weight : 0.007244	Class : castle - Weight : 0.006493	Class : cockroach - Weight : 0.006258	Class : man - Weight : 0.006152	Class : apple - Weight : 0.005938	Class : girl - Weight : 0.005679	Class : mountain - Weight : 0.005487	Class : bridge - Weight : 0.005079	Class : tank - Weight : 0.004975	Class : baby - Weight : 0.004850	Class : butterfly - Weight : 0.004762	Class : worm - Weight : 0.004696	Class : train - Weight : 0.004539	Class : bee - Weight : 0.004484	Class : cloud - Weight : 0.004453	Class : lobster - Weight : 0.004372	Class : spider - Weight : 0.004361	Class : aquarium_fish - Weight : 0.004218	Class : bowl - Weight : 0.004147	Class : skyscraper - Weight : 0.004030	Class : tractor - Weight : 0.004024	Class : road - Weight : 0.004023	Class : boy - Weight : 0.004020	Class : forest - Weight : 0.004013	Class : maple_tree - Weight : 0.003937	Class : oak_tree - Weight : 0.003853	Class : plate - Weight : 0.003710	Class : orange - Weight : 0.003685	Class : sea - Weight : 0.003564	Class : caterpillar - Weight : 0.003399	Class : telephone - Weight : 0.003318	Class : pine_tree - Weight : 0.003301	Class : willow_tree - Weight : 0.003210	Class : plain - Weight : 0.003128	Class : clock - Weight : 0.003023	Class : bottle - Weight : 0.002920	Class : beetle - Weight : 0.002775	Class : poppy - Weight : 0.002676	Class : cup - Weight : 0.002640	Class : house - Weight : 0.002583	Class : couch - Weight : 0.002553	Class : sweet_pepper - Weight : 0.002439	Class : pickup_truck - Weight : 0.002280	Class : bicycle - Weight : 0.002093	Class : palm_tree - Weight : 0.001829	Class : lamp - Weight : 0.001792	Class : chair - Weight : 0.001682	Class : keyboard - Weight : 0.001632	Class : streetcar - Weight : 0.001618	Class : rose - Weight : 0.001589	Class : bed - Weight : 0.001583	Class : lawn_mower - Weight : 0.001559	Class : wardrobe - Weight : 0.001452	Class : bus - Weight : 0.001433	Class : television - Weight : 0.001411	Class : can - Weight : 0.001318	Class : motorcycle - Weight : 0.001240	Class : tulip - Weight : 0.001212	Class : orchid - Weight : 0.000960	Class : rocket - Weight : 0.000922	Class : table - Weight : 0.000891
Latent Factor : 2	Entropy : 4.273145565745437	Class : mountain - Weight : 0.044947	Class : castle - Weight : 0.038299	Class : bridge - Weight : 0.033503	Class : skyscraper - Weight : 0.033110	Class : road - Weight : 0.032818	Class : sea - Weight : 0.030332	Class : cloud - Weight : 0.029208	Class : plain - Weight : 0.027815	Class : rocket - Weight : 0.027084	Class : house - Weight : 0.026028	Class : train - Weight : 0.024129	Class : pine_tree - Weight : 0.020902	Class : forest - Weight : 0.019719	Class : elephant - Weight : 0.018276	Class : dolphin - Weight : 0.018216	Class : whale - Weight : 0.017226	Class : streetcar - Weight : 0.016637	Class : palm_tree - Weight : 0.016495	Class : crocodile - Weight : 0.016207	Class : bus - Weight : 0.016049	Class : tank - Weight : 0.014455	Class : oak_tree - Weight : 0.014212	Class : willow_tree - Weight : 0.014049	Class : shark - Weight : 0.012854	Class : bicycle - Weight : 0.012647	Class : seal - Weight : 0.012466	Class : dinosaur - Weight : 0.012277	Class : camel - Weight : 0.011312	Class : tractor - Weight : 0.010907	Class : bear - Weight : 0.009628	Class : kangaroo - Weight : 0.009608	Class : leopard - Weight : 0.009504	Class : spider - Weight : 0.009272	Class : lamp - Weight : 0.009172	Class : otter - Weight : 0.008917	Class : ray - Weight : 0.008811	Class : wolf - Weight : 0.008701	Class : man - Weight : 0.008662	Class : pickup_truck - Weight : 0.008514	Class : turtle - Weight : 0.008335	Class : maple_tree - Weight : 0.008090	Class : raccoon - Weight : 0.008012	Class : cup - Weight : 0.007946	Class : keyboard - Weight : 0.007935	Class : lizard - Weight : 0.007611	Class : television - Weight : 0.007460	Class : clock - Weight : 0.007396	Class : cattle - Weight : 0.007342	Class : beaver - Weight : 0.007295	Class : squirrel - Weight : 0.007198	Class : tiger - Weight : 0.006800	Class : lion - Weight : 0.006766	Class : trout - Weight : 0.006735	Class : table - Weight : 0.006650	Class : bed - Weight : 0.006614	Class : rabbit - Weight : 0.006449	Class : caterpillar - Weight : 0.006334	Class : mushroom - Weight : 0.006222	Class : fox - Weight : 0.005968	Class : couch - Weight : 0.005753	Class : can - Weight : 0.005558	Class : worm - Weight : 0.005279	Class : chimpanzee - Weight : 0.005227	Class : orchid - Weight : 0.005213	Class : plate - Weight : 0.005137	Class : skunk - Weight : 0.005071	Class : aquarium_fish - Weight : 0.005027	Class : bottle - Weight : 0.004925	Class : flatfish - Weight : 0.004785	Class : lawn_mower - Weight : 0.004685	Class : lobster - Weight : 0.004647	Class : possum - Weight : 0.004570	Class : girl - Weight : 0.004483	Class : wardrobe - Weight : 0.004401	Class : motorcycle - Weight : 0.004358	Class : woman - Weight : 0.003968	Class : porcupine - Weight : 0.003726	Class : pear - Weight : 0.003550	Class : cockroach - Weight : 0.003542	Class : sunflower - Weight : 0.003455	Class : shrew - Weight : 0.003345	Class : hamster - Weight : 0.003342	Class : telephone - Weight : 0.003300	Class : beetle - Weight : 0.003010	Class : snake - Weight : 0.003009	Class : mouse - Weight : 0.002995	Class : bee - Weight : 0.002917	Class : chair - Weight : 0.002759	Class : boy - Weight : 0.002714	Class : poppy - Weight : 0.002675	Class : crab - Weight : 0.002581	Class : snail - Weight : 0.002525	Class : bowl - Weight : 0.002496	Class : baby - Weight : 0.001806	Class : butterfly - Weight : 0.001675	Class : tulip - Weight : 0.001673	Class : orange - Weight : 0.001323	Class : rose - Weight : 0.001213	Class : sweet_pepper - Weight : 0.000670	Class : apple - Weight : 0.000485
Latent Factor : 3	Entropy : 4.277510377239805	Class : willow_tree - Weight : 0.053172	Class : maple_tree - Weight : 0.046831	Class : pine_tree - Weight : 0.043500	Class : oak_tree - Weight : 0.042462	Class : palm_tree - Weight : 0.031422	Class : forest - Weight : 0.029001	Class : rose - Weight : 0.024844	Class : cloud - Weight : 0.024211	Class : sunflower - Weight : 0.023783	Class : mountain - Weight : 0.023505	Class : poppy - Weight : 0.022875	Class : plain - Weight : 0.021925	Class : tulip - Weight : 0.016713	Class : orange - Weight : 0.015182	Class : mushroom - Weight : 0.015142	Class : orchid - Weight : 0.014643	Class : spider - Weight : 0.014292	Class : sweet_pepper - Weight : 0.013851	Class : sea - Weight : 0.013418	Class : pear - Weight : 0.012598	Class : road - Weight : 0.011962	Class : porcupine - Weight : 0.011770	Class : castle - Weight : 0.011740	Class : plate - Weight : 0.011621	Class : caterpillar - Weight : 0.011537	Class : flatfish - Weight : 0.010411	Class : apple - Weight : 0.009917	Class : lamp - Weight : 0.009705	Class : keyboard - Weight : 0.009514	Class : snake - Weight : 0.009410	Class : lion - Weight : 0.009370	Class : hamster - Weight : 0.009223	Class : skyscraper - Weight : 0.008907	Class : bridge - Weight : 0.008791	Class : ray - Weight : 0.008714	Class : tank - Weight : 0.008594	Class : bowl - Weight : 0.008590	Class : squirrel - Weight : 0.008508	Class : dinosaur - Weight : 0.008485	Class : house - Weight : 0.008341	Class : cup - Weight : 0.008024	Class : train - Weight : 0.008020	Class : crab - Weight : 0.007993	Class : lawn_mower - Weight : 0.007881	Class : cockroach - Weight : 0.007848	Class : beetle - Weight : 0.007791	Class : tiger - Weight : 0.007685	Class : butterfly - Weight : 0.007597	Class : bee - Weight : 0.007553	Class : snail - Weight : 0.007547	Class : lobster - Weight : 0.007392	Class : lizard - Weight : 0.007059	Class : worm - Weight : 0.006958	Class : aquarium_fish - Weight : 0.006932	Class : bicycle - Weight : 0.006819	Class : girl - Weight : 0.006630	Class : turtle - Weight : 0.006514	Class : beaver - Weight : 0.006496	Class : chimpanzee - Weight : 0.006301	Class : mouse - Weight : 0.006000	Class : clock - Weight : 0.005813	Class : table - Weight : 0.005481	Class : leopard - Weight : 0.005406	Class : bear - Weight : 0.005350	Class : rabbit - Weight : 0.005318	Class : elephant - Weight : 0.005101	Class : woman - Weight : 0.005073	Class : dolphin - Weight : 0.004989	Class : wardrobe - Weight : 0.004805	Class : man - Weight : 0.004533	Class : wolf - Weight : 0.004402	Class : tractor - Weight : 0.004383	Class : can - Weight : 0.004374	Class : shark - Weight : 0.004364	Class : baby - Weight : 0.004347	Class : shrew - Weight : 0.004339	Class : crocodile - Weight : 0.004320	Class : skunk - Weight : 0.004300	Class : streetcar - Weight : 0.004267	Class : bottle - Weight : 0.004182	Class : rocket - Weight : 0.004126	Class : seal - Weight : 0.004059	Class : fox - Weight : 0.004036	Class : chair - Weight : 0.003869	Class : whale - Weight : 0.003717	Class : camel - Weight : 0.003626	Class : trout - Weight : 0.003527	Class : motorcycle - Weight : 0.003478	Class : bus - Weight : 0.003399	Class : cattle - Weight : 0.003138	Class : raccoon - Weight : 0.003042	Class : boy - Weight : 0.002943	Class : kangaroo - Weight : 0.002888	Class : possum - Weight : 0.002868	Class : otter - Weight : 0.002662	Class : couch - Weight : 0.002614	Class : telephone - Weight : 0.002525	Class : bed - Weight : 0.001925	Class : television - Weight : 0.001494	Class : pickup_truck - Weight : 0.001392
Latent Factor : 4	Entropy : 4.326896746675791	Class : shark - Weight : 0.042005	Class : dolphin - Weight : 0.038631	Class : whale - Weight : 0.035437	Class : ray - Weight : 0.032366	Class : trout - Weight : 0.027558	Class : turtle - Weight : 0.026272	Class : cloud - Weight : 0.023727	Class : seal - Weight : 0.023537	Class : crocodile - Weight : 0.023428	Class : lizard - Weight : 0.022489	Class : flatfish - Weight : 0.020819	Class : aquarium_fish - Weight : 0.020769	Class : worm - Weight : 0.018209	Class : rocket - Weight : 0.017966	Class : otter - Weight : 0.017427	Class : mountain - Weight : 0.016782	Class : sea - Weight : 0.015798	Class : mouse - Weight : 0.015564	Class : bottle - Weight : 0.015460	Class : skyscraper - Weight : 0.015324	Class : beaver - Weight : 0.015065	Class : cockroach - Weight : 0.014865	Class : shrew - Weight : 0.014403	Class : caterpillar - Weight : 0.013887	Class : lobster - Weight : 0.012965	Class : possum - Weight : 0.012409	Class : porcupine - Weight : 0.012321	Class : dinosaur - Weight : 0.012316	Class : snake - Weight : 0.011959	Class : wolf - Weight : 0.011104	Class : rabbit - Weight : 0.010909	Class : telephone - Weight : 0.010902	Class : lamp - Weight : 0.010417	Class : lawn_mower - Weight : 0.010256	Class : bear - Weight : 0.010207	Class : keyboard - Weight : 0.009906	Class : crab - Weight : 0.009667	Class : baby - Weight : 0.009653	Class : kangaroo - Weight : 0.009648	Class : squirrel - Weight : 0.009613	Class : hamster - Weight : 0.009009	Class : skunk - Weight : 0.008658	Class : beetle - Weight : 0.008217	Class : snail - Weight : 0.008139	Class : plate - Weight : 0.007854	Class : raccoon - Weight : 0.007779	Class : orchid - Weight : 0.007582	Class : plain - Weight : 0.007574	Class : bridge - Weight : 0.007509	Class : cup - Weight : 0.007308	Class : leopard - Weight : 0.007016	Class : pear - Weight : 0.006601	Class : clock - Weight : 0.006594	Class : bed - Weight : 0.006521	Class : bowl - Weight : 0.006517	Class : tank - Weight : 0.006304	Class : sunflower - Weight : 0.006213	Class : table - Weight : 0.006185	Class : train - Weight : 0.005938	Class : mushroom - Weight : 0.005912	Class : spider - Weight : 0.005792	Class : palm_tree - Weight : 0.005714	Class : apple - Weight : 0.005713	Class : woman - Weight : 0.005603	Class : poppy - Weight : 0.005578	Class : sweet_pepper - Weight : 0.005325	Class : tulip - Weight : 0.005180	Class : pine_tree - Weight : 0.005155	Class : can - Weight : 0.005081	Class : butterfly - Weight : 0.005002	Class : boy - Weight : 0.004931	Class : girl - Weight : 0.004926	Class : rose - Weight : 0.004709	Class : chimpanzee - Weight : 0.004533	Class : orange - Weight : 0.004258	Class : pickup_truck - Weight : 0.004195	Class : forest - Weight : 0.004195	Class : cattle - Weight : 0.004079	Class : tiger - Weight : 0.004042	Class : road - Weight : 0.004012	Class : man - Weight : 0.003922	Class : willow_tree - Weight : 0.003806	Class : couch - Weight : 0.003710	Class : castle - Weight : 0.003595	Class : television - Weight : 0.003533	Class : bee - Weight : 0.003476	Class : motorcycle - Weight : 0.003378	Class : bicycle - Weight : 0.003138	Class : fox - Weight : 0.003100	Class : maple_tree - Weight : 0.003080	Class : camel - Weight : 0.002976	Class : wardrobe - Weight : 0.002880	Class : chair - Weight : 0.002650	Class : lion - Weight : 0.002617	Class : oak_tree - Weight : 0.002338	Class : elephant - Weight : 0.002278	Class : bus - Weight : 0.002163	Class : streetcar - Weight : 0.001582	Class : house - Weight : 0.001232	Class : tractor - Weight : 0.001053
Latent Factor : 5	Entropy : 4.282122302489164	Class : bee - Weight : 0.049562	Class : beetle - Weight : 0.041358	Class : spider - Weight : 0.040695	Class : tractor - Weight : 0.033863	Class : cockroach - Weight : 0.032729	Class : bicycle - Weight : 0.025889	Class : caterpillar - Weight : 0.025235	Class : motorcycle - Weight : 0.024283	Class : lobster - Weight : 0.023790	Class : butterfly - Weight : 0.023209	Class : crab - Weight : 0.022450	Class : train - Weight : 0.020241	Class : lizard - Weight : 0.019225	Class : dinosaur - Weight : 0.018728	Class : tiger - Weight : 0.018572	Class : snake - Weight : 0.017781	Class : snail - Weight : 0.016694	Class : bus - Weight : 0.014553	Class : shrew - Weight : 0.014057	Class : sunflower - Weight : 0.013964	Class : road - Weight : 0.013935	Class : streetcar - Weight : 0.013649	Class : trout - Weight : 0.013508	Class : crocodile - Weight : 0.013323	Class : tank - Weight : 0.013185	Class : turtle - Weight : 0.012996	Class : pickup_truck - Weight : 0.012948	Class : lawn_mower - Weight : 0.011663	Class : fox - Weight : 0.010824	Class : plain - Weight : 0.010575	Class : worm - Weight : 0.010573	Class : palm_tree - Weight : 0.010494	Class : squirrel - Weight : 0.009909	Class : beaver - Weight : 0.009808	Class : aquarium_fish - Weight : 0.009337	Class : leopard - Weight : 0.009186	Class : cattle - Weight : 0.009132	Class : elephant - Weight : 0.008544	Class : mouse - Weight : 0.008413	Class : seal - Weight : 0.008254	Class : bridge - Weight : 0.008218	Class : possum - Weight : 0.008157	Class : oak_tree - Weight : 0.008047	Class : apple - Weight : 0.007990	Class : orchid - Weight : 0.007828	Class : chair - Weight : 0.007739	Class : pine_tree - Weight : 0.007419	Class : mushroom - Weight : 0.007179	Class : rocket - Weight : 0.007150	Class : otter - Weight : 0.006856	Class : kangaroo - Weight : 0.006621	Class : clock - Weight : 0.006392	Class : mountain - Weight : 0.006328	Class : wolf - Weight : 0.006223	Class : castle - Weight : 0.006196	Class : forest - Weight : 0.006156	Class : flatfish - Weight : 0.005993	Class : tulip - Weight : 0.005983	Class : camel - Weight : 0.005793	Class : house - Weight : 0.005682	Class : raccoon - Weight : 0.005635	Class : skunk - Weight : 0.005446	Class : willow_tree - Weight : 0.005409	Class : bottle - Weight : 0.005370	Class : poppy - Weight : 0.005296	Class : bowl - Weight : 0.005118	Class : rabbit - Weight : 0.004804	Class : keyboard - Weight : 0.004653	Class : bear - Weight : 0.004553	Class : ray - Weight : 0.004542	Class : sea - Weight : 0.004468	Class : girl - Weight : 0.004313	Class : lion - Weight : 0.004157	Class : lamp - Weight : 0.004150	Class : shark - Weight : 0.004050	Class : table - Weight : 0.003918	Class : boy - Weight : 0.003899	Class : sweet_pepper - Weight : 0.003841	Class : orange - Weight : 0.003779	Class : whale - Weight : 0.003727	Class : man - Weight : 0.003690	Class : hamster - Weight : 0.003548	Class : couch - Weight : 0.003468	Class : plate - Weight : 0.003396	Class : telephone - Weight : 0.003277	Class : cup - Weight : 0.003247	Class : maple_tree - Weight : 0.003221	Class : can - Weight : 0.003184	Class : rose - Weight : 0.003139	Class : woman - Weight : 0.003134	Class : baby - Weight : 0.002992	Class : dolphin - Weight : 0.002769	Class : porcupine - Weight : 0.002670	Class : pear - Weight : 0.002598	Class : skyscraper - Weight : 0.002484	Class : bed - Weight : 0.002137	Class : chimpanzee - Weight : 0.002001	Class : cloud - Weight : 0.000953	Class : television - Weight : 0.000949	Class : wardrobe - Weight : 0.000927
Latent Factor : 6	Entropy : 4.390527024873537	Class : tulip - Weight : 0.034482	Class : rose - Weight : 0.032980	Class : poppy - Weight : 0.031191	Class : orchid - Weight : 0.030975	Class : girl - Weight : 0.027314	Class : baby - Weight : 0.024889	Class : sunflower - Weight : 0.024045	Class : boy - Weight : 0.023487	Class : bee - Weight : 0.021964	Class : sweet_pepper - Weight : 0.020901	Class : woman - Weight : 0.020522	Class : aquarium_fish - Weight : 0.020111	Class : lawn_mower - Weight : 0.018188	Class : flatfish - Weight : 0.016634	Class : man - Weight : 0.016450	Class : shark - Weight : 0.014395	Class : chimpanzee - Weight : 0.013916	Class : butterfly - Weight : 0.013898	Class : pear - Weight : 0.013359	Class : bus - Weight : 0.013129	Class : turtle - Weight : 0.013119	Class : rocket - Weight : 0.012997	Class : dolphin - Weight : 0.012937	Class : motorcycle - Weight : 0.012803	Class : apple - Weight : 0.012718	Class : streetcar - Weight : 0.012352	Class : orange - Weight : 0.011969	Class : bottle - Weight : 0.011367	Class : snail - Weight : 0.011365	Class : lamp - Weight : 0.011145	Class : pickup_truck - Weight : 0.010858	Class : clock - Weight : 0.010443	Class : ray - Weight : 0.010315	Class : skyscraper - Weight : 0.010293	Class : sea - Weight : 0.010252	Class : trout - Weight : 0.010225	Class : plain - Weight : 0.010070	Class : train - Weight : 0.010049	Class : whale - Weight : 0.010030	Class : lobster - Weight : 0.010007	Class : palm_tree - Weight : 0.009781	Class : seal - Weight : 0.009605	Class : caterpillar - Weight : 0.009207	Class : cloud - Weight : 0.008923	Class : mountain - Weight : 0.008721	Class : television - Weight : 0.008674	Class : road - Weight : 0.008541	Class : table - Weight : 0.008527	Class : cockroach - Weight : 0.007803	Class : cup - Weight : 0.007671	Class : bowl - Weight : 0.007653	Class : otter - Weight : 0.007418	Class : couch - Weight : 0.007359	Class : beetle - Weight : 0.007348	Class : spider - Weight : 0.007289	Class : plate - Weight : 0.007244	Class : telephone - Weight : 0.007195	Class : wolf - Weight : 0.007180	Class : crab - Weight : 0.007140	Class : can - Weight : 0.007120	Class : beaver - Weight : 0.006730	Class : skunk - Weight : 0.006530	Class : worm - Weight : 0.006438	Class : bear - Weight : 0.006388	Class : cattle - Weight : 0.006204	Class : maple_tree - Weight : 0.006087	Class : lizard - Weight : 0.006035	Class : house - Weight : 0.005867	Class : tractor - Weight : 0.005768	Class : squirrel - Weight : 0.005523	Class : castle - Weight : 0.005424	Class : bridge - Weight : 0.005422	Class : mushroom - Weight : 0.005408	Class : mouse - Weight : 0.005375	Class : possum - Weight : 0.005280	Class : snake - Weight : 0.005242	Class : hamster - Weight : 0.005201	Class : bicycle - Weight : 0.005153	Class : lion - Weight : 0.004805	Class : camel - Weight : 0.004797	Class : rabbit - Weight : 0.004746	Class : keyboard - Weight : 0.004701	Class : tank - Weight : 0.004544	Class : shrew - Weight : 0.004507	Class : elephant - Weight : 0.004223	Class : forest - Weight : 0.004084	Class : raccoon - Weight : 0.003818	Class : chair - Weight : 0.003754	Class : crocodile - Weight : 0.003693	Class : dinosaur - Weight : 0.003690	Class : willow_tree - Weight : 0.003409	Class : fox - Weight : 0.003368	Class : kangaroo - Weight : 0.003346	Class : bed - Weight : 0.003242	Class : pine_tree - Weight : 0.002760	Class : porcupine - Weight : 0.002594	Class : oak_tree - Weight : 0.002556	Class : tiger - Weight : 0.002288	Class : wardrobe - Weight : 0.001478	Class : leopard - Weight : 0.000973
Latent Factor : 7	Entropy : 4.382719108333018	Class : oak_tree - Weight : 0.039742	Class : willow_tree - Weight : 0.037168	Class : maple_tree - Weight : 0.034091	Class : pine_tree - Weight : 0.032821	Class : streetcar - Weight : 0.029596	Class : train - Weight : 0.026595	Class : bus - Weight : 0.024989	Class : tank - Weight : 0.024135	Class : house - Weight : 0.023049	Class : castle - Weight : 0.019340	Class : tractor - Weight : 0.018502	Class : palm_tree - Weight : 0.017033	Class : bridge - Weight : 0.016400	Class : pickup_truck - Weight : 0.016255	Class : elephant - Weight : 0.016028	Class : chimpanzee - Weight : 0.015882	Class : lawn_mower - Weight : 0.014608	Class : forest - Weight : 0.014423	Class : flatfish - Weight : 0.013711	Class : dinosaur - Weight : 0.013416	Class : turtle - Weight : 0.013313	Class : mountain - Weight : 0.012801	Class : telephone - Weight : 0.012656	Class : porcupine - Weight : 0.012582	Class : bear - Weight : 0.011933	Class : beaver - Weight : 0.011629	Class : couch - Weight : 0.011371	Class : shrew - Weight : 0.011297	Class : hamster - Weight : 0.010746	Class : skyscraper - Weight : 0.010621	Class : skunk - Weight : 0.010054	Class : cockroach - Weight : 0.010026	Class : beetle - Weight : 0.009516	Class : leopard - Weight : 0.009215	Class : lamp - Weight : 0.009124	Class : raccoon - Weight : 0.009036	Class : bottle - Weight : 0.008912	Class : bowl - Weight : 0.008740	Class : bed - Weight : 0.008718	Class : sunflower - Weight : 0.008621	Class : motorcycle - Weight : 0.008515	Class : mouse - Weight : 0.008316	Class : camel - Weight : 0.008160	Class : seal - Weight : 0.007994	Class : table - Weight : 0.007972	Class : snake - Weight : 0.007922	Class : possum - Weight : 0.007770	Class : road - Weight : 0.007754	Class : lobster - Weight : 0.007627	Class : whale - Weight : 0.007586	Class : otter - Weight : 0.007567	Class : wardrobe - Weight : 0.007374	Class : television - Weight : 0.007266	Class : chair - Weight : 0.006866	Class : squirrel - Weight : 0.006731	Class : rocket - Weight : 0.006685	Class : spider - Weight : 0.006674	Class : clock - Weight : 0.006531	Class : plain - Weight : 0.006529	Class : rose - Weight : 0.006513	Class : woman - Weight : 0.006446	Class : man - Weight : 0.006329	Class : boy - Weight : 0.006219	Class : rabbit - Weight : 0.006200	Class : butterfly - Weight : 0.005900	Class : girl - Weight : 0.005867	Class : sweet_pepper - Weight : 0.005742	Class : lizard - Weight : 0.005637	Class : wolf - Weight : 0.005565	Class : can - Weight : 0.005559	Class : ray - Weight : 0.005516	Class : tiger - Weight : 0.005497	Class : keyboard - Weight : 0.005495	Class : plate - Weight : 0.005468	Class : mushroom - Weight : 0.005290	Class : bee - Weight : 0.005263	Class : crab - Weight : 0.005263	Class : orange - Weight : 0.005261	Class : pear - Weight : 0.005196	Class : cattle - Weight : 0.005065	Class : cloud - Weight : 0.005049	Class : baby - Weight : 0.005034	Class : snail - Weight : 0.004850	Class : dolphin - Weight : 0.004834	Class : crocodile - Weight : 0.004794	Class : shark - Weight : 0.004601	Class : apple - Weight : 0.004344	Class : lion - Weight : 0.004336	Class : trout - Weight : 0.004328	Class : sea - Weight : 0.004274	Class : worm - Weight : 0.003904	Class : bicycle - Weight : 0.003842	Class : cup - Weight : 0.003715	Class : fox - Weight : 0.003447	Class : aquarium_fish - Weight : 0.003423	Class : tulip - Weight : 0.003219	Class : poppy - Weight : 0.003218	Class : kangaroo - Weight : 0.003104	Class : caterpillar - Weight : 0.002993	Class : orchid - Weight : 0.002862
Latent Factor : 8	Entropy : 4.352786261418353	Class : telephone - Weight : 0.047799	Class : cockroach - Weight : 0.038468	Class : cup - Weight : 0.033221	Class : chair - Weight : 0.029057	Class : beetle - Weight : 0.028057	Class : can - Weight : 0.028027	Class : lamp - Weight : 0.027466	Class : bottle - Weight : 0.025430	Class : bee - Weight : 0.020353	Class : television - Weight : 0.019838	Class : lawn_mower - Weight : 0.019164	Class : rocket - Weight : 0.018411	Class : skyscraper - Weight : 0.017841	Class : butterfly - Weight : 0.017254	Class : clock - Weight : 0.015612	Class : whale - Weight : 0.015213	Class : chimpanzee - Weight : 0.014544	Class : spider - Weight : 0.014382	Class : table - Weight : 0.013982	Class : wardrobe - Weight : 0.013825	Class : palm_tree - Weight : 0.013521	Class : woman - Weight : 0.013425	Class : sweet_pepper - Weight : 0.013336	Class : skunk - Weight : 0.012675	Class : lobster - Weight : 0.012450	Class : caterpillar - Weight : 0.012233	Class : dinosaur - Weight : 0.012047	Class : couch - Weight : 0.011645	Class : pear - Weight : 0.011611	Class : keyboard - Weight : 0.011279	Class : raccoon - Weight : 0.011201	Class : motorcycle - Weight : 0.011148	Class : bowl - Weight : 0.010201	Class : bear - Weight : 0.010158	Class : apple - Weight : 0.009555	Class : snail - Weight : 0.009521	Class : bed - Weight : 0.008933	Class : worm - Weight : 0.008884	Class : plate - Weight : 0.008427	Class : lizard - Weight : 0.008395	Class : elephant - Weight : 0.008061	Class : sunflower - Weight : 0.007978	Class : cattle - Weight : 0.007664	Class : girl - Weight : 0.007583	Class : otter - Weight : 0.007414	Class : boy - Weight : 0.007398	Class : beaver - Weight : 0.007385	Class : orchid - Weight : 0.007332	Class : snake - Weight : 0.007332	Class : seal - Weight : 0.007307	Class : crab - Weight : 0.007259	Class : poppy - Weight : 0.007163	Class : pine_tree - Weight : 0.007094	Class : orange - Weight : 0.006911	Class : shrew - Weight : 0.006685	Class : baby - Weight : 0.006588	Class : maple_tree - Weight : 0.006459	Class : dolphin - Weight : 0.006383	Class : tulip - Weight : 0.006365	Class : camel - Weight : 0.006363	Class : streetcar - Weight : 0.006299	Class : man - Weight : 0.006248	Class : turtle - Weight : 0.006182	Class : leopard - Weight : 0.005861	Class : mouse - Weight : 0.005842	Class : pickup_truck - Weight : 0.005815	Class : ray - Weight : 0.005802	Class : sea - Weight : 0.005633	Class : possum - Weight : 0.005600	Class : bus - Weight : 0.005508	Class : flatfish - Weight : 0.005475	Class : cloud - Weight : 0.005327	Class : tank - Weight : 0.005272	Class : kangaroo - Weight : 0.005265	Class : trout - Weight : 0.005081	Class : wolf - Weight : 0.005043	Class : bridge - Weight : 0.005019	Class : rose - Weight : 0.004947	Class : willow_tree - Weight : 0.004800	Class : fox - Weight : 0.004751	Class : tiger - Weight : 0.004700	Class : shark - Weight : 0.004697	Class : oak_tree - Weight : 0.004324	Class : train - Weight : 0.004287	Class : lion - Weight : 0.004239	Class : mushroom - Weight : 0.004180	Class : squirrel - Weight : 0.004168	Class : house - Weight : 0.003995	Class : tractor - Weight : 0.003889	Class : bicycle - Weight : 0.003814	Class : rabbit - Weight : 0.003812	Class : forest - Weight : 0.003640	Class : castle - Weight : 0.003525	Class : aquarium_fish - Weight : 0.003318	Class : porcupine - Weight : 0.003074	Class : plain - Weight : 0.002450	Class : crocodile - Weight : 0.002263	Class : mountain - Weight : 0.001705	Class : hamster - Weight : 0.001511	Class : road - Weight : 0.001325
Latent Factor : 9	Entropy : 4.371497116431755	Class : hamster - Weight : 0.050392	Class : cockroach - Weight : 0.039636	Class : mouse - Weight : 0.033355	Class : rabbit - Weight : 0.032508	Class : chair - Weight : 0.026989	Class : fox - Weight : 0.024086	Class : bed - Weight : 0.022036	Class : cattle - Weight : 0.021634	Class : shrew - Weight : 0.020027	Class : couch - Weight : 0.018280	Class : porcupine - Weight : 0.016534	Class : snail - Weight : 0.016117	Class : squirrel - Weight : 0.016097	Class : aquarium_fish - Weight : 0.015982	Class : possum - Weight : 0.014114	Class : lawn_mower - Weight : 0.013894	Class : ray - Weight : 0.013747	Class : table - Weight : 0.013130	Class : kangaroo - Weight : 0.012965	Class : camel - Weight : 0.012785	Class : wardrobe - Weight : 0.012731	Class : skunk - Weight : 0.012419	Class : tulip - Weight : 0.012192	Class : beetle - Weight : 0.012168	Class : flatfish - Weight : 0.012164	Class : orchid - Weight : 0.011764	Class : bottle - Weight : 0.011532	Class : lamp - Weight : 0.011322	Class : tiger - Weight : 0.011201	Class : rocket - Weight : 0.011111	Class : seal - Weight : 0.010706	Class : orange - Weight : 0.010556	Class : whale - Weight : 0.010353	Class : bee - Weight : 0.010197	Class : pear - Weight : 0.010132	Class : pickup_truck - Weight : 0.010011	Class : maple_tree - Weight : 0.009973	Class : shark - Weight : 0.009863	Class : beaver - Weight : 0.009808	Class : bowl - Weight : 0.009787	Class : poppy - Weight : 0.009703	Class : baby - Weight : 0.009498	Class : bear - Weight : 0.009165	Class : tank - Weight : 0.008804	Class : otter - Weight : 0.008735	Class : apple - Weight : 0.008653	Class : butterfly - Weight : 0.008547	Class : can - Weight : 0.008098	Class : cup - Weight : 0.007959	Class : television - Weight : 0.007924	Class : keyboard - Weight : 0.007856	Class : trout - Weight : 0.007829	Class : sunflower - Weight : 0.007783	Class : rose - Weight : 0.007670	Class : raccoon - Weight : 0.007520	Class : spider - Weight : 0.007495	Class : turtle - Weight : 0.007480	Class : plain - Weight : 0.007244	Class : wolf - Weight : 0.007103	Class : tractor - Weight : 0.007094	Class : telephone - Weight : 0.007088	Class : leopard - Weight : 0.006580	Class : mushroom - Weight : 0.006423	Class : dolphin - Weight : 0.006412	Class : streetcar - Weight : 0.006137	Class : caterpillar - Weight : 0.006014	Class : lizard - Weight : 0.005879	Class : boy - Weight : 0.005863	Class : girl - Weight : 0.005822	Class : elephant - Weight : 0.005809	Class : train - Weight : 0.005727	Class : plate - Weight : 0.005704	Class : woman - Weight : 0.005681	Class : willow_tree - Weight : 0.005632	Class : bus - Weight : 0.005612	Class : palm_tree - Weight : 0.005568	Class : cloud - Weight : 0.005542	Class : oak_tree - Weight : 0.005257	Class : crab - Weight : 0.005234	Class : lion - Weight : 0.005131	Class : dinosaur - Weight : 0.004921	Class : clock - Weight : 0.004636	Class : sea - Weight : 0.004410	Class : crocodile - Weight : 0.004345	Class : sweet_pepper - Weight : 0.004325	Class : house - Weight : 0.004115	Class : castle - Weight : 0.004072	Class : worm - Weight : 0.003825	Class : man - Weight : 0.003542	Class : skyscraper - Weight : 0.003390	Class : lobster - Weight : 0.003377	Class : bridge - Weight : 0.003327	Class : forest - Weight : 0.003259	Class : chimpanzee - Weight : 0.002817	Class : pine_tree - Weight : 0.002816	Class : snake - Weight : 0.002723	Class : bicycle - Weight : 0.002323	Class : motorcycle - Weight : 0.002322	Class : road - Weight : 0.000972	Class : mountain - Weight : 0.000915
Latent Factor : 10	Entropy : 4.151558160629526	Class : boy - Weight : 0.068226	Class : woman - Weight : 0.060990	Class : girl - Weight : 0.058209	Class : baby - Weight : 0.055539	Class : man - Weight : 0.052231	Class : flatfish - Weight : 0.022645	Class : bicycle - Weight : 0.022572	Class : chimpanzee - Weight : 0.017414	Class : chair - Weight : 0.017330	Class : sunflower - Weight : 0.017095	Class : cockroach - Weight : 0.016700	Class : lion - Weight : 0.014990	Class : lawn_mower - Weight : 0.014187	Class : wardrobe - Weight : 0.013749	Class : lamp - Weight : 0.013619	Class : clock - Weight : 0.013549	Class : fox - Weight : 0.013380	Class : bottle - Weight : 0.012788	Class : camel - Weight : 0.012217	Class : spider - Weight : 0.012114	Class : beetle - Weight : 0.011709	Class : bee - Weight : 0.011281	Class : cup - Weight : 0.011125	Class : can - Weight : 0.011003	Class : beaver - Weight : 0.010915	Class : television - Weight : 0.010574	Class : motorcycle - Weight : 0.010452	Class : crab - Weight : 0.010181	Class : plate - Weight : 0.010172	Class : cattle - Weight : 0.010127	Class : snail - Weight : 0.009821	Class : kangaroo - Weight : 0.009718	Class : table - Weight : 0.009363	Class : bowl - Weight : 0.009286	Class : orchid - Weight : 0.009255	Class : elephant - Weight : 0.009190	Class : lizard - Weight : 0.009041	Class : hamster - Weight : 0.008961	Class : snake - Weight : 0.008881	Class : possum - Weight : 0.008818	Class : dolphin - Weight : 0.008658	Class : rocket - Weight : 0.008600	Class : otter - Weight : 0.008195	Class : palm_tree - Weight : 0.008182	Class : lobster - Weight : 0.007991	Class : bed - Weight : 0.007847	Class : dinosaur - Weight : 0.007671	Class : rose - Weight : 0.007486	Class : butterfly - Weight : 0.007468	Class : pickup_truck - Weight : 0.007359	Class : mouse - Weight : 0.006844	Class : turtle - Weight : 0.006647	Class : telephone - Weight : 0.006588	Class : rabbit - Weight : 0.006269	Class : ray - Weight : 0.006268	Class : pear - Weight : 0.005801	Class : orange - Weight : 0.005759	Class : plain - Weight : 0.005749	Class : raccoon - Weight : 0.005584	Class : mushroom - Weight : 0.005503	Class : couch - Weight : 0.005441	Class : shrew - Weight : 0.005367	Class : sea - Weight : 0.005309	Class : sweet_pepper - Weight : 0.005224	Class : seal - Weight : 0.004950	Class : leopard - Weight : 0.004789	Class : worm - Weight : 0.004664	Class : castle - Weight : 0.004567	Class : wolf - Weight : 0.004257	Class : whale - Weight : 0.004241	Class : tiger - Weight : 0.004141	Class : apple - Weight : 0.004044	Class : bear - Weight : 0.003977	Class : caterpillar - Weight : 0.003937	Class : trout - Weight : 0.003906	Class : keyboard - Weight : 0.003738	Class : skunk - Weight : 0.003621	Class : tractor - Weight : 0.003597	Class : tank - Weight : 0.003525	Class : tulip - Weight : 0.003500	Class : maple_tree - Weight : 0.003466	Class : pine_tree - Weight : 0.003460	Class : forest - Weight : 0.003307	Class : bus - Weight : 0.003278	Class : porcupine - Weight : 0.003268	Class : oak_tree - Weight : 0.003169	Class : squirrel - Weight : 0.003114	Class : streetcar - Weight : 0.002622	Class : train - Weight : 0.002619	Class : shark - Weight : 0.002259	Class : bridge - Weight : 0.001610	Class : willow_tree - Weight : 0.001578	Class : aquarium_fish - Weight : 0.001329	Class : crocodile - Weight : 0.001313	Class : mountain - Weight : 0.001309	Class : cloud - Weight : 0.001306	Class : road - Weight : 0.001166	Class : poppy - Weight : 0.001148	Class : skyscraper - Weight : 0.001013	Class : house - Weight : 0.000988
Latent Factor : 11	Entropy : 4.491426580856199	Class : aquarium_fish - Weight : 0.028896	Class : trout - Weight : 0.023875	Class : mushroom - Weight : 0.022601	Class : orchid - Weight : 0.021299	Class : table - Weight : 0.020528	Class : bed - Weight : 0.019549	Class : dinosaur - Weight : 0.018722	Class : crab - Weight : 0.018402	Class : tank - Weight : 0.017894	Class : chair - Weight : 0.016840	Class : shark - Weight : 0.016698	Class : pickup_truck - Weight : 0.016299	Class : lizard - Weight : 0.015954	Class : lobster - Weight : 0.015898	Class : couch - Weight : 0.015822	Class : turtle - Weight : 0.014859	Class : camel - Weight : 0.014663	Class : tulip - Weight : 0.014531	Class : lamp - Weight : 0.014099	Class : mountain - Weight : 0.013833	Class : rose - Weight : 0.013787	Class : poppy - Weight : 0.013660	Class : house - Weight : 0.013602	Class : fox - Weight : 0.013174	Class : snake - Weight : 0.013124	Class : cattle - Weight : 0.012971	Class : caterpillar - Weight : 0.012689	Class : maple_tree - Weight : 0.012553	Class : crocodile - Weight : 0.012176	Class : wolf - Weight : 0.012106	Class : butterfly - Weight : 0.011750	Class : ray - Weight : 0.011420	Class : flatfish - Weight : 0.010886	Class : snail - Weight : 0.010409	Class : skunk - Weight : 0.010408	Class : sea - Weight : 0.010333	Class : otter - Weight : 0.010080	Class : tractor - Weight : 0.009926	Class : man - Weight : 0.009789	Class : bowl - Weight : 0.009627	Class : sweet_pepper - Weight : 0.009619	Class : baby - Weight : 0.009612	Class : lion - Weight : 0.009526	Class : worm - Weight : 0.009488	Class : bridge - Weight : 0.009201	Class : train - Weight : 0.009126	Class : willow_tree - Weight : 0.008808	Class : dolphin - Weight : 0.008801	Class : rabbit - Weight : 0.008604	Class : pear - Weight : 0.008484	Class : whale - Weight : 0.008428	Class : woman - Weight : 0.008367	Class : squirrel - Weight : 0.008327	Class : cup - Weight : 0.008026	Class : leopard - Weight : 0.007779	Class : lawn_mower - Weight : 0.007759	Class : porcupine - Weight : 0.007678	Class : chimpanzee - Weight : 0.007637	Class : orange - Weight : 0.007450	Class : forest - Weight : 0.007366	Class : keyboard - Weight : 0.007348	Class : cloud - Weight : 0.007318	Class : telephone - Weight : 0.007270	Class : boy - Weight : 0.007269	Class : raccoon - Weight : 0.007160	Class : can - Weight : 0.007154	Class : girl - Weight : 0.007112	Class : bicycle - Weight : 0.007004	Class : kangaroo - Weight : 0.007001	Class : possum - Weight : 0.006901	Class : cockroach - Weight : 0.006854	Class : hamster - Weight : 0.006704	Class : bear - Weight : 0.006704	Class : castle - Weight : 0.006680	Class : seal - Weight : 0.006602	Class : palm_tree - Weight : 0.006564	Class : plate - Weight : 0.006455	Class : bus - Weight : 0.006397	Class : beetle - Weight : 0.006211	Class : apple - Weight : 0.006182	Class : beaver - Weight : 0.005982	Class : shrew - Weight : 0.005932	Class : bee - Weight : 0.005857	Class : tiger - Weight : 0.005719	Class : motorcycle - Weight : 0.005591	Class : pine_tree - Weight : 0.005545	Class : plain - Weight : 0.005501	Class : streetcar - Weight : 0.005421	Class : elephant - Weight : 0.005406	Class : clock - Weight : 0.005364	Class : television - Weight : 0.005252	Class : mouse - Weight : 0.005224	Class : oak_tree - Weight : 0.005070	Class : bottle - Weight : 0.004938	Class : skyscraper - Weight : 0.004385	Class : spider - Weight : 0.003981	Class : rocket - Weight : 0.003750	Class : sunflower - Weight : 0.003656	Class : wardrobe - Weight : 0.002376	Class : road - Weight : 0.002342
Latent Factor : 12	Entropy : 4.415012668448195	Class : lawn_mower - Weight : 0.038670	Class : camel - Weight : 0.034372	Class : motorcycle - Weight : 0.031374	Class : cattle - Weight : 0.029015	Class : pear - Weight : 0.022155	Class : rocket - Weight : 0.022147	Class : kangaroo - Weight : 0.018981	Class : cockroach - Weight : 0.018917	Class : butterfly - Weight : 0.017970	Class : plain - Weight : 0.017726	Class : seal - Weight : 0.016941	Class : whale - Weight : 0.016908	Class : chair - Weight : 0.016639	Class : bicycle - Weight : 0.016628	Class : tractor - Weight : 0.016434	Class : orange - Weight : 0.015559	Class : pickup_truck - Weight : 0.015557	Class : dinosaur - Weight : 0.015530	Class : oak_tree - Weight : 0.014847	Class : telephone - Weight : 0.014821	Class : worm - Weight : 0.014296	Class : tank - Weight : 0.014219	Class : beetle - Weight : 0.014185	Class : otter - Weight : 0.014060	Class : fox - Weight : 0.013583	Class : bottle - Weight : 0.012944	Class : elephant - Weight : 0.012301	Class : bear - Weight : 0.011572	Class : castle - Weight : 0.011569	Class : maple_tree - Weight : 0.011439	Class : bee - Weight : 0.011356	Class : turtle - Weight : 0.011304	Class : rabbit - Weight : 0.011108	Class : squirrel - Weight : 0.010979	Class : pine_tree - Weight : 0.010826	Class : skunk - Weight : 0.010245	Class : spider - Weight : 0.010176	Class : crab - Weight : 0.009736	Class : lamp - Weight : 0.009614	Class : apple - Weight : 0.009334	Class : train - Weight : 0.009250	Class : flatfish - Weight : 0.009106	Class : ray - Weight : 0.009105	Class : sunflower - Weight : 0.009026	Class : sweet_pepper - Weight : 0.008889	Class : tulip - Weight : 0.008876	Class : snake - Weight : 0.008599	Class : girl - Weight : 0.008153	Class : road - Weight : 0.008070	Class : snail - Weight : 0.007731	Class : baby - Weight : 0.007714	Class : lizard - Weight : 0.007553	Class : orchid - Weight : 0.007088	Class : keyboard - Weight : 0.007085	Class : rose - Weight : 0.007073	Class : bowl - Weight : 0.007060	Class : mountain - Weight : 0.007031	Class : dolphin - Weight : 0.007027	Class : crocodile - Weight : 0.006856	Class : beaver - Weight : 0.006813	Class : couch - Weight : 0.006798	Class : lobster - Weight : 0.006726	Class : palm_tree - Weight : 0.006588	Class : mouse - Weight : 0.006496	Class : willow_tree - Weight : 0.006461	Class : lion - Weight : 0.006438	Class : bridge - Weight : 0.006419	Class : shrew - Weight : 0.006305	Class : skyscraper - Weight : 0.006248	Class : man - Weight : 0.006186	Class : clock - Weight : 0.006146	Class : bus - Weight : 0.006104	Class : plate - Weight : 0.006095	Class : house - Weight : 0.006038	Class : cup - Weight : 0.006006	Class : caterpillar - Weight : 0.005869	Class : woman - Weight : 0.005783	Class : chimpanzee - Weight : 0.005734	Class : possum - Weight : 0.005650	Class : television - Weight : 0.005383	Class : sea - Weight : 0.005375	Class : shark - Weight : 0.005228	Class : bed - Weight : 0.004866	Class : boy - Weight : 0.004536	Class : table - Weight : 0.004410	Class : leopard - Weight : 0.004207	Class : tiger - Weight : 0.004089	Class : can - Weight : 0.004059	Class : cloud - Weight : 0.003766	Class : poppy - Weight : 0.003686	Class : raccoon - Weight : 0.003499	Class : wolf - Weight : 0.003495	Class : trout - Weight : 0.003425	Class : aquarium_fish - Weight : 0.002992	Class : streetcar - Weight : 0.002940	Class : forest - Weight : 0.002479	Class : mushroom - Weight : 0.002464	Class : wardrobe - Weight : 0.002414	Class : porcupine - Weight : 0.002314	Class : hamster - Weight : 0.002136
Latent Factor : 13	Entropy : 4.365550732702043	Class : motorcycle - Weight : 0.067273	Class : bicycle - Weight : 0.035515	Class : tiger - Weight : 0.030120	Class : tractor - Weight : 0.028684	Class : sunflower - Weight : 0.021454	Class : can - Weight : 0.021440	Class : leopard - Weight : 0.021115	Class : snake - Weight : 0.019315	Class : telephone - Weight : 0.018971	Class : trout - Weight : 0.018514	Class : fox - Weight : 0.017189	Class : lawn_mower - Weight : 0.016611	Class : lobster - Weight : 0.016543	Class : keyboard - Weight : 0.015520	Class : bottle - Weight : 0.015110	Class : pickup_truck - Weight : 0.014662	Class : butterfly - Weight : 0.014337	Class : bowl - Weight : 0.013709	Class : bee - Weight : 0.013651	Class : wolf - Weight : 0.013448	Class : bus - Weight : 0.013184	Class : train - Weight : 0.012880	Class : clock - Weight : 0.012853	Class : plain - Weight : 0.012662	Class : rabbit - Weight : 0.012538	Class : crab - Weight : 0.012528	Class : worm - Weight : 0.011814	Class : flatfish - Weight : 0.011659	Class : tulip - Weight : 0.011585	Class : streetcar - Weight : 0.010851	Class : kangaroo - Weight : 0.010684	Class : lizard - Weight : 0.010517	Class : mouse - Weight : 0.010397	Class : plate - Weight : 0.010259	Class : tank - Weight : 0.010213	Class : couch - Weight : 0.010182	Class : aquarium_fish - Weight : 0.009690	Class : cup - Weight : 0.009502	Class : television - Weight : 0.009033	Class : caterpillar - Weight : 0.008832	Class : mountain - Weight : 0.008825	Class : raccoon - Weight : 0.008703	Class : sweet_pepper - Weight : 0.008629	Class : cattle - Weight : 0.008579	Class : squirrel - Weight : 0.008552	Class : dinosaur - Weight : 0.008249	Class : baby - Weight : 0.008206	Class : poppy - Weight : 0.008167	Class : mushroom - Weight : 0.008134	Class : beetle - Weight : 0.008123	Class : castle - Weight : 0.007893	Class : forest - Weight : 0.007876	Class : chair - Weight : 0.007874	Class : table - Weight : 0.007807	Class : maple_tree - Weight : 0.007803	Class : otter - Weight : 0.007482	Class : palm_tree - Weight : 0.007279	Class : rose - Weight : 0.006929	Class : lion - Weight : 0.006909	Class : orchid - Weight : 0.006896	Class : crocodile - Weight : 0.006831	Class : pear - Weight : 0.006671	Class : shark - Weight : 0.006589	Class : shrew - Weight : 0.006529	Class : turtle - Weight : 0.006292	Class : bed - Weight : 0.006202	Class : possum - Weight : 0.006197	Class : spider - Weight : 0.006169	Class : lamp - Weight : 0.005923	Class : skunk - Weight : 0.005694	Class : seal - Weight : 0.005603	Class : pine_tree - Weight : 0.005541	Class : cloud - Weight : 0.005457	Class : hamster - Weight : 0.005443	Class : wardrobe - Weight : 0.005301	Class : bear - Weight : 0.005284	Class : ray - Weight : 0.005213	Class : boy - Weight : 0.005055	Class : rocket - Weight : 0.005021	Class : sea - Weight : 0.004872	Class : beaver - Weight : 0.004797	Class : snail - Weight : 0.004619	Class : woman - Weight : 0.004540	Class : dolphin - Weight : 0.004535	Class : cockroach - Weight : 0.004516	Class : skyscraper - Weight : 0.004224	Class : man - Weight : 0.004169	Class : porcupine - Weight : 0.004152	Class : camel - Weight : 0.003997	Class : girl - Weight : 0.003977	Class : bridge - Weight : 0.003645	Class : oak_tree - Weight : 0.003494	Class : apple - Weight : 0.003082	Class : whale - Weight : 0.002789	Class : willow_tree - Weight : 0.002763	Class : house - Weight : 0.002711	Class : chimpanzee - Weight : 0.002621	Class : orange - Weight : 0.002432	Class : elephant - Weight : 0.002218	Class : road - Weight : 0.000871
Latent Factor : 14	Entropy : 4.251900534416659	Class : sea - Weight : 0.071541	Class : plain - Weight : 0.070228	Class : cloud - Weight : 0.061599	Class : mountain - Weight : 0.024515	Class : couch - Weight : 0.023395	Class : apple - Weight : 0.019322	Class : whale - Weight : 0.018904	Class : cockroach - Weight : 0.018485	Class : chair - Weight : 0.017747	Class : road - Weight : 0.016872	Class : train - Weight : 0.014728	Class : bed - Weight : 0.014408	Class : trout - Weight : 0.014254	Class : tank - Weight : 0.014197	Class : can - Weight : 0.013320	Class : shark - Weight : 0.013310	Class : bowl - Weight : 0.013260	Class : bear - Weight : 0.013138	Class : ray - Weight : 0.012842	Class : baby - Weight : 0.012817	Class : worm - Weight : 0.012664	Class : rocket - Weight : 0.012497	Class : otter - Weight : 0.012189	Class : skyscraper - Weight : 0.011898	Class : seal - Weight : 0.011599	Class : keyboard - Weight : 0.011211	Class : crocodile - Weight : 0.011030	Class : wardrobe - Weight : 0.010259	Class : castle - Weight : 0.010251	Class : table - Weight : 0.010157	Class : dolphin - Weight : 0.009964	Class : bridge - Weight : 0.009853	Class : lion - Weight : 0.009723	Class : bottle - Weight : 0.009648	Class : clock - Weight : 0.009413	Class : sunflower - Weight : 0.009395	Class : pear - Weight : 0.009374	Class : sweet_pepper - Weight : 0.008952	Class : chimpanzee - Weight : 0.008622	Class : snail - Weight : 0.008386	Class : cattle - Weight : 0.008273	Class : cup - Weight : 0.008236	Class : poppy - Weight : 0.008068	Class : rose - Weight : 0.008038	Class : telephone - Weight : 0.007843	Class : flatfish - Weight : 0.007649	Class : shrew - Weight : 0.007584	Class : boy - Weight : 0.007552	Class : girl - Weight : 0.007549	Class : forest - Weight : 0.007498	Class : pickup_truck - Weight : 0.007421	Class : skunk - Weight : 0.007369	Class : squirrel - Weight : 0.006729	Class : turtle - Weight : 0.006689	Class : bus - Weight : 0.006659	Class : elephant - Weight : 0.006535	Class : tractor - Weight : 0.006437	Class : lizard - Weight : 0.006359	Class : woman - Weight : 0.006341	Class : lawn_mower - Weight : 0.006207	Class : orange - Weight : 0.006094	Class : willow_tree - Weight : 0.006086	Class : caterpillar - Weight : 0.006038	Class : bicycle - Weight : 0.005956	Class : mouse - Weight : 0.005925	Class : beetle - Weight : 0.005821	Class : lamp - Weight : 0.005736	Class : beaver - Weight : 0.005688	Class : streetcar - Weight : 0.005615	Class : camel - Weight : 0.005497	Class : palm_tree - Weight : 0.005239	Class : house - Weight : 0.004976	Class : orchid - Weight : 0.004939	Class : hamster - Weight : 0.004746	Class : fox - Weight : 0.004711	Class : television - Weight : 0.004651	Class : crab - Weight : 0.004471	Class : dinosaur - Weight : 0.004328	Class : plate - Weight : 0.004316	Class : snake - Weight : 0.004213	Class : pine_tree - Weight : 0.004194	Class : rabbit - Weight : 0.004182	Class : lobster - Weight : 0.004106	Class : mushroom - Weight : 0.003891	Class : tulip - Weight : 0.003845	Class : tiger - Weight : 0.003823	Class : porcupine - Weight : 0.003654	Class : maple_tree - Weight : 0.003524	Class : motorcycle - Weight : 0.003328	Class : butterfly - Weight : 0.003066	Class : man - Weight : 0.002987	Class : possum - Weight : 0.002974	Class : spider - Weight : 0.002788	Class : kangaroo - Weight : 0.002768	Class : leopard - Weight : 0.002708	Class : wolf - Weight : 0.002683	Class : raccoon - Weight : 0.002583	Class : bee - Weight : 0.002492	Class : aquarium_fish - Weight : 0.002193	Class : oak_tree - Weight : 0.002160
Latent Factor : 15	Entropy : 4.434524528213022	Class : caterpillar - Weight : 0.029970	Class : skunk - Weight : 0.029324	Class : worm - Weight : 0.024649	Class : squirrel - Weight : 0.023969	Class : lizard - Weight : 0.023089	Class : crocodile - Weight : 0.023001	Class : snake - Weight : 0.022394	Class : butterfly - Weight : 0.022232	Class : mushroom - Weight : 0.020934	Class : kangaroo - Weight : 0.018109	Class : dinosaur - Weight : 0.018029	Class : snail - Weight : 0.017938	Class : forest - Weight : 0.017583	Class : chimpanzee - Weight : 0.016825	Class : sweet_pepper - Weight : 0.016164	Class : bear - Weight : 0.015939	Class : rabbit - Weight : 0.015109	Class : porcupine - Weight : 0.015027	Class : raccoon - Weight : 0.014831	Class : shrew - Weight : 0.014764	Class : lawn_mower - Weight : 0.014466	Class : possum - Weight : 0.014428	Class : bottle - Weight : 0.014401	Class : otter - Weight : 0.013787	Class : beetle - Weight : 0.013534	Class : elephant - Weight : 0.013319	Class : leopard - Weight : 0.012799	Class : trout - Weight : 0.012263	Class : seal - Weight : 0.012153	Class : rocket - Weight : 0.011754	Class : pine_tree - Weight : 0.011667	Class : palm_tree - Weight : 0.011409	Class : ray - Weight : 0.011159	Class : beaver - Weight : 0.011080	Class : dolphin - Weight : 0.010904	Class : keyboard - Weight : 0.010397	Class : turtle - Weight : 0.010353	Class : mouse - Weight : 0.010340	Class : road - Weight : 0.010326	Class : cattle - Weight : 0.010276	Class : lobster - Weight : 0.010069	Class : house - Weight : 0.009857	Class : willow_tree - Weight : 0.009688	Class : spider - Weight : 0.009647	Class : fox - Weight : 0.009492	Class : pear - Weight : 0.009230	Class : orange - Weight : 0.008931	Class : bridge - Weight : 0.008782	Class : bee - Weight : 0.008629	Class : tiger - Weight : 0.008399	Class : chair - Weight : 0.008271	Class : wolf - Weight : 0.007891	Class : tulip - Weight : 0.007634	Class : whale - Weight : 0.007630	Class : lion - Weight : 0.007616	Class : shark - Weight : 0.007613	Class : crab - Weight : 0.007519	Class : camel - Weight : 0.007308	Class : rose - Weight : 0.007131	Class : tank - Weight : 0.006963	Class : castle - Weight : 0.006931	Class : poppy - Weight : 0.006310	Class : orchid - Weight : 0.006274	Class : can - Weight : 0.006141	Class : girl - Weight : 0.005992	Class : aquarium_fish - Weight : 0.005986	Class : flatfish - Weight : 0.005939	Class : oak_tree - Weight : 0.005911	Class : telephone - Weight : 0.005795	Class : woman - Weight : 0.005761	Class : bicycle - Weight : 0.005746	Class : skyscraper - Weight : 0.005734	Class : clock - Weight : 0.005667	Class : apple - Weight : 0.005664	Class : cockroach - Weight : 0.005661	Class : sunflower - Weight : 0.005420	Class : wardrobe - Weight : 0.005159	Class : tractor - Weight : 0.005094	Class : plain - Weight : 0.004828	Class : cup - Weight : 0.004731	Class : hamster - Weight : 0.004708	Class : bowl - Weight : 0.004637	Class : boy - Weight : 0.004620	Class : streetcar - Weight : 0.004604	Class : train - Weight : 0.004444	Class : plate - Weight : 0.004410	Class : sea - Weight : 0.004385	Class : table - Weight : 0.004330	Class : baby - Weight : 0.004066	Class : lamp - Weight : 0.004046	Class : couch - Weight : 0.004029	Class : maple_tree - Weight : 0.003949	Class : man - Weight : 0.003918	Class : pickup_truck - Weight : 0.003766	Class : cloud - Weight : 0.003510	Class : motorcycle - Weight : 0.003269	Class : bus - Weight : 0.002721	Class : mountain - Weight : 0.002384	Class : television - Weight : 0.002335	Class : bed - Weight : 0.002124
Latent Factor : 16	Entropy : 4.1436288915973325	Class : apple - Weight : 0.089712	Class : orange - Weight : 0.058345	Class : pear - Weight : 0.057909	Class : sweet_pepper - Weight : 0.046130	Class : bowl - Weight : 0.029633	Class : beetle - Weight : 0.022624	Class : cockroach - Weight : 0.021997	Class : hamster - Weight : 0.021672	Class : tulip - Weight : 0.021579	Class : keyboard - Weight : 0.019824	Class : plate - Weight : 0.016910	Class : baby - Weight : 0.016333	Class : poppy - Weight : 0.015978	Class : lobster - Weight : 0.015842	Class : telephone - Weight : 0.015596	Class : aquarium_fish - Weight : 0.015379	Class : rose - Weight : 0.013314	Class : lawn_mower - Weight : 0.012723	Class : pickup_truck - Weight : 0.012556	Class : wardrobe - Weight : 0.012299	Class : crab - Weight : 0.012229	Class : maple_tree - Weight : 0.012091	Class : chair - Weight : 0.012022	Class : orchid - Weight : 0.011909	Class : bottle - Weight : 0.011307	Class : flatfish - Weight : 0.011001	Class : lamp - Weight : 0.010980	Class : cup - Weight : 0.010831	Class : worm - Weight : 0.010710	Class : couch - Weight : 0.010419	Class : butterfly - Weight : 0.010168	Class : bee - Weight : 0.009853	Class : table - Weight : 0.009799	Class : mushroom - Weight : 0.009761	Class : clock - Weight : 0.009638	Class : spider - Weight : 0.009497	Class : can - Weight : 0.009470	Class : snail - Weight : 0.008913	Class : bed - Weight : 0.008665	Class : sunflower - Weight : 0.008447	Class : woman - Weight : 0.008249	Class : motorcycle - Weight : 0.007819	Class : plain - Weight : 0.007742	Class : mouse - Weight : 0.007240	Class : ray - Weight : 0.007070	Class : cattle - Weight : 0.006781	Class : tractor - Weight : 0.006743	Class : snake - Weight : 0.006693	Class : caterpillar - Weight : 0.006668	Class : television - Weight : 0.006463	Class : bicycle - Weight : 0.006289	Class : boy - Weight : 0.006165	Class : trout - Weight : 0.006117	Class : willow_tree - Weight : 0.006004	Class : girl - Weight : 0.005971	Class : tank - Weight : 0.005900	Class : beaver - Weight : 0.005640	Class : dinosaur - Weight : 0.005559	Class : whale - Weight : 0.005543	Class : fox - Weight : 0.005094	Class : seal - Weight : 0.005067	Class : tiger - Weight : 0.004984	Class : lizard - Weight : 0.004925	Class : elephant - Weight : 0.004818	Class : rocket - Weight : 0.004668	Class : house - Weight : 0.004653	Class : otter - Weight : 0.004602	Class : bear - Weight : 0.004452	Class : camel - Weight : 0.004413	Class : shrew - Weight : 0.004321	Class : lion - Weight : 0.004211	Class : oak_tree - Weight : 0.003933	Class : road - Weight : 0.003880	Class : cloud - Weight : 0.003863	Class : bus - Weight : 0.003674	Class : skunk - Weight : 0.003440	Class : palm_tree - Weight : 0.003411	Class : turtle - Weight : 0.003331	Class : sea - Weight : 0.003292	Class : pine_tree - Weight : 0.003289	Class : porcupine - Weight : 0.003034	Class : streetcar - Weight : 0.002942	Class : rabbit - Weight : 0.002676	Class : kangaroo - Weight : 0.002655	Class : chimpanzee - Weight : 0.002563	Class : squirrel - Weight : 0.002496	Class : raccoon - Weight : 0.002470	Class : train - Weight : 0.002442	Class : possum - Weight : 0.002396	Class : crocodile - Weight : 0.002230	Class : forest - Weight : 0.002040	Class : skyscraper - Weight : 0.002015	Class : wolf - Weight : 0.002004	Class : mountain - Weight : 0.001985	Class : man - Weight : 0.001932	Class : leopard - Weight : 0.001760	Class : shark - Weight : 0.001676	Class : castle - Weight : 0.001328	Class : dolphin - Weight : 0.001216	Class : bridge - Weight : 0.001099
Latent Factor : 17	Entropy : 4.3657089432582685	Class : hamster - Weight : 0.031549	Class : raccoon - Weight : 0.029958	Class : wolf - Weight : 0.029617	Class : possum - Weight : 0.028466	Class : mouse - Weight : 0.028022	Class : lion - Weight : 0.027364	Class : skunk - Weight : 0.025109	Class : bear - Weight : 0.023239	Class : fox - Weight : 0.023136	Class : shrew - Weight : 0.020987	Class : otter - Weight : 0.020162	Class : squirrel - Weight : 0.020142	Class : porcupine - Weight : 0.019170	Class : kangaroo - Weight : 0.018930	Class : leopard - Weight : 0.018179	Class : seal - Weight : 0.018166	Class : rabbit - Weight : 0.017856	Class : beaver - Weight : 0.017066	Class : woman - Weight : 0.016043	Class : girl - Weight : 0.015771	Class : dinosaur - Weight : 0.015762	Class : elephant - Weight : 0.015722	Class : tiger - Weight : 0.014955	Class : baby - Weight : 0.014920	Class : bee - Weight : 0.013689	Class : spider - Weight : 0.013612	Class : chimpanzee - Weight : 0.013363	Class : crocodile - Weight : 0.012991	Class : boy - Weight : 0.012242	Class : cattle - Weight : 0.011788	Class : camel - Weight : 0.010843	Class : keyboard - Weight : 0.010512	Class : poppy - Weight : 0.010254	Class : beetle - Weight : 0.010045	Class : crab - Weight : 0.009619	Class : turtle - Weight : 0.009370	Class : chair - Weight : 0.009244	Class : cloud - Weight : 0.009208	Class : lizard - Weight : 0.009107	Class : orchid - Weight : 0.008934	Class : man - Weight : 0.008870	Class : cockroach - Weight : 0.008680	Class : butterfly - Weight : 0.008356	Class : orange - Weight : 0.008355	Class : dolphin - Weight : 0.008350	Class : telephone - Weight : 0.008198	Class : snake - Weight : 0.007984	Class : pickup_truck - Weight : 0.007935	Class : lobster - Weight : 0.007886	Class : whale - Weight : 0.007764	Class : sweet_pepper - Weight : 0.007586	Class : can - Weight : 0.007449	Class : apple - Weight : 0.006997	Class : lawn_mower - Weight : 0.006842	Class : bed - Weight : 0.006826	Class : flatfish - Weight : 0.006560	Class : tulip - Weight : 0.006534	Class : aquarium_fish - Weight : 0.006503	Class : mushroom - Weight : 0.006435	Class : ray - Weight : 0.006219	Class : pear - Weight : 0.006075	Class : clock - Weight : 0.005949	Class : palm_tree - Weight : 0.005886	Class : tank - Weight : 0.005870	Class : tractor - Weight : 0.005851	Class : caterpillar - Weight : 0.005816	Class : rocket - Weight : 0.005772	Class : snail - Weight : 0.005735	Class : worm - Weight : 0.005468	Class : bowl - Weight : 0.005371	Class : train - Weight : 0.005261	Class : pine_tree - Weight : 0.005251	Class : willow_tree - Weight : 0.005211	Class : plate - Weight : 0.004978	Class : table - Weight : 0.004895	Class : bottle - Weight : 0.004879	Class : couch - Weight : 0.004837	Class : mountain - Weight : 0.004282	Class : shark - Weight : 0.004195	Class : sunflower - Weight : 0.004124	Class : lamp - Weight : 0.004072	Class : oak_tree - Weight : 0.003991	Class : trout - Weight : 0.003965	Class : television - Weight : 0.003850	Class : rose - Weight : 0.003839	Class : motorcycle - Weight : 0.003584	Class : castle - Weight : 0.003582	Class : forest - Weight : 0.003380	Class : bus - Weight : 0.003299	Class : cup - Weight : 0.003081	Class : skyscraper - Weight : 0.002896	Class : house - Weight : 0.002746	Class : streetcar - Weight : 0.002575	Class : maple_tree - Weight : 0.002525	Class : sea - Weight : 0.002381	Class : road - Weight : 0.002095	Class : wardrobe - Weight : 0.002073	Class : bicycle - Weight : 0.002065	Class : bridge - Weight : 0.001430	Class : plain - Weight : 0.001424
Latent Factor : 18	Entropy : 4.161596754608243	Class : castle - Weight : 0.074985	Class : house - Weight : 0.058260	Class : wardrobe - Weight : 0.037999	Class : couch - Weight : 0.033477	Class : telephone - Weight : 0.032076	Class : bed - Weight : 0.028777	Class : clock - Weight : 0.028134	Class : streetcar - Weight : 0.027021	Class : bottle - Weight : 0.026505	Class : bus - Weight : 0.025715	Class : can - Weight : 0.023912	Class : chair - Weight : 0.021504	Class : bridge - Weight : 0.021211	Class : tank - Weight : 0.020688	Class : television - Weight : 0.020092	Class : plain - Weight : 0.017744	Class : table - Weight : 0.017266	Class : lamp - Weight : 0.015066	Class : baby - Weight : 0.013149	Class : camel - Weight : 0.012776	Class : trout - Weight : 0.012707	Class : train - Weight : 0.012570	Class : pear - Weight : 0.012213	Class : skyscraper - Weight : 0.012082	Class : pickup_truck - Weight : 0.011860	Class : boy - Weight : 0.011825	Class : bowl - Weight : 0.011533	Class : tractor - Weight : 0.011513	Class : keyboard - Weight : 0.011234	Class : apple - Weight : 0.010353	Class : elephant - Weight : 0.009970	Class : plate - Weight : 0.009553	Class : cockroach - Weight : 0.009015	Class : palm_tree - Weight : 0.008720	Class : flatfish - Weight : 0.008703	Class : rocket - Weight : 0.008588	Class : motorcycle - Weight : 0.008536	Class : cattle - Weight : 0.008447	Class : sunflower - Weight : 0.007887	Class : girl - Weight : 0.007822	Class : whale - Weight : 0.006838	Class : lawn_mower - Weight : 0.006364	Class : otter - Weight : 0.006319	Class : cup - Weight : 0.006288	Class : hamster - Weight : 0.006246	Class : dinosaur - Weight : 0.006225	Class : sea - Weight : 0.006202	Class : mouse - Weight : 0.006199	Class : pine_tree - Weight : 0.006166	Class : woman - Weight : 0.005927	Class : seal - Weight : 0.005837	Class : possum - Weight : 0.005798	Class : willow_tree - Weight : 0.005792	Class : rabbit - Weight : 0.005671	Class : sweet_pepper - Weight : 0.005454	Class : skunk - Weight : 0.005282	Class : oak_tree - Weight : 0.005278	Class : kangaroo - Weight : 0.005216	Class : beetle - Weight : 0.005151	Class : butterfly - Weight : 0.005010	Class : wolf - Weight : 0.004965	Class : lobster - Weight : 0.004779	Class : turtle - Weight : 0.004734	Class : mountain - Weight : 0.004689	Class : man - Weight : 0.004568	Class : dolphin - Weight : 0.004372	Class : bear - Weight : 0.004353	Class : bicycle - Weight : 0.004342	Class : forest - Weight : 0.004096	Class : chimpanzee - Weight : 0.003988	Class : lizard - Weight : 0.003911	Class : crocodile - Weight : 0.003513	Class : ray - Weight : 0.003456	Class : orange - Weight : 0.003424	Class : raccoon - Weight : 0.003370	Class : leopard - Weight : 0.003337	Class : squirrel - Weight : 0.003301	Class : maple_tree - Weight : 0.003132	Class : beaver - Weight : 0.003112	Class : mushroom - Weight : 0.003042	Class : lion - Weight : 0.002924	Class : snake - Weight : 0.002827	Class : rose - Weight : 0.002823	Class : caterpillar - Weight : 0.002822	Class : worm - Weight : 0.002723	Class : road - Weight : 0.002692	Class : shrew - Weight : 0.002686	Class : shark - Weight : 0.002645	Class : tiger - Weight : 0.002569	Class : crab - Weight : 0.002457	Class : tulip - Weight : 0.002290	Class : snail - Weight : 0.002163	Class : porcupine - Weight : 0.001952	Class : fox - Weight : 0.001829	Class : cloud - Weight : 0.001557	Class : orchid - Weight : 0.001538	Class : spider - Weight : 0.001487	Class : bee - Weight : 0.001453	Class : aquarium_fish - Weight : 0.000783	Class : poppy - Weight : 0.000544
Latent Factor : 19	Entropy : 4.393464434450837	Class : plate - Weight : 0.039917	Class : cup - Weight : 0.034270	Class : bowl - Weight : 0.032371	Class : lion - Weight : 0.031327	Class : snail - Weight : 0.024764	Class : rose - Weight : 0.022063	Class : clock - Weight : 0.021704	Class : mushroom - Weight : 0.019360	Class : tiger - Weight : 0.018670	Class : hamster - Weight : 0.017851	Class : wolf - Weight : 0.017615	Class : fox - Weight : 0.016769	Class : kangaroo - Weight : 0.016448	Class : crab - Weight : 0.016113	Class : squirrel - Weight : 0.016081	Class : orange - Weight : 0.016018	Class : ray - Weight : 0.015849	Class : leopard - Weight : 0.015598	Class : rabbit - Weight : 0.014537	Class : poppy - Weight : 0.014086	Class : snake - Weight : 0.014054	Class : porcupine - Weight : 0.013829	Class : turtle - Weight : 0.013776	Class : flatfish - Weight : 0.013704	Class : tulip - Weight : 0.013470	Class : worm - Weight : 0.013307	Class : possum - Weight : 0.012967	Class : lizard - Weight : 0.012333	Class : cloud - Weight : 0.012284	Class : lobster - Weight : 0.012008	Class : lamp - Weight : 0.011857	Class : mouse - Weight : 0.011823	Class : can - Weight : 0.011747	Class : pear - Weight : 0.011120	Class : bee - Weight : 0.010281	Class : crocodile - Weight : 0.009940	Class : bottle - Weight : 0.009788	Class : beaver - Weight : 0.009386	Class : cattle - Weight : 0.009311	Class : shrew - Weight : 0.009164	Class : caterpillar - Weight : 0.009112	Class : girl - Weight : 0.008854	Class : woman - Weight : 0.008819	Class : spider - Weight : 0.008674	Class : sweet_pepper - Weight : 0.008619	Class : boy - Weight : 0.008390	Class : keyboard - Weight : 0.008286	Class : butterfly - Weight : 0.008148	Class : road - Weight : 0.008145	Class : orchid - Weight : 0.008132	Class : rocket - Weight : 0.008032	Class : man - Weight : 0.007906	Class : seal - Weight : 0.007765	Class : telephone - Weight : 0.007735	Class : cockroach - Weight : 0.007635	Class : shark - Weight : 0.007488	Class : beetle - Weight : 0.007249	Class : skunk - Weight : 0.007248	Class : table - Weight : 0.007180	Class : apple - Weight : 0.007078	Class : trout - Weight : 0.006987	Class : camel - Weight : 0.006946	Class : chair - Weight : 0.006778	Class : tank - Weight : 0.006658	Class : otter - Weight : 0.006552	Class : aquarium_fish - Weight : 0.006271	Class : oak_tree - Weight : 0.006231	Class : dolphin - Weight : 0.006225	Class : chimpanzee - Weight : 0.006097	Class : bus - Weight : 0.005958	Class : dinosaur - Weight : 0.005650	Class : maple_tree - Weight : 0.005628	Class : bear - Weight : 0.005409	Class : sunflower - Weight : 0.005396	Class : bed - Weight : 0.005365	Class : raccoon - Weight : 0.005178	Class : lawn_mower - Weight : 0.005141	Class : baby - Weight : 0.005121	Class : couch - Weight : 0.004844	Class : wardrobe - Weight : 0.004809	Class : willow_tree - Weight : 0.004716	Class : palm_tree - Weight : 0.004703	Class : pickup_truck - Weight : 0.004330	Class : sea - Weight : 0.004187	Class : house - Weight : 0.004087	Class : elephant - Weight : 0.003862	Class : television - Weight : 0.003664	Class : skyscraper - Weight : 0.003651	Class : whale - Weight : 0.003609	Class : forest - Weight : 0.003518	Class : pine_tree - Weight : 0.003468	Class : mountain - Weight : 0.003044	Class : castle - Weight : 0.002657	Class : bicycle - Weight : 0.002635	Class : tractor - Weight : 0.002622	Class : streetcar - Weight : 0.002394	Class : plain - Weight : 0.002303	Class : train - Weight : 0.002164	Class : bridge - Weight : 0.001786	Class : motorcycle - Weight : 0.001301


==> ResNet18Graphs/pt1/FReportSuperClass.txt <==
Latent Factor : 0	Entropy : 2.851741838492669	Class : household_furniture - Weight : 0.126912	Class : household_electrical_devices - Weight : 0.104904	Class : food_containers - Weight : 0.091341	Class : large_man-made_outdoor_things - Weight : 0.074424	Class : vehicles_1 - Weight : 0.059700	Class : people - Weight : 0.057946	Class : non-insect_invertebrates - Weight : 0.054503	Class : fruit_and_vegetables - Weight : 0.053591	Class : vehicles_2 - Weight : 0.048176	Class : large_natural_outdoor_scenes - Weight : 0.037705	Class : large_omnivores_and_herbivores - Weight : 0.034424	Class : reptiles - Weight : 0.034289	Class : fish - Weight : 0.033155	Class : medium_mammals - Weight : 0.032875	Class : small_mammals - Weight : 0.032634	Class : insects - Weight : 0.029849	Class : aquatic_mammals - Weight : 0.027709	Class : large_carnivores - Weight : 0.027276	Class : flowers - Weight : 0.022147	Class : trees - Weight : 0.016442
Latent Factor : 1	Entropy : 2.5986239176376076	Class : large_omnivores_and_herbivores - Weight : 0.139866	Class : aquatic_mammals - Weight : 0.129400	Class : small_mammals - Weight : 0.126957	Class : large_carnivores - Weight : 0.125849	Class : medium_mammals - Weight : 0.105641	Class : reptiles - Weight : 0.080351	Class : fish - Weight : 0.049320	Class : non-insect_invertebrates - Weight : 0.031503	Class : fruit_and_vegetables - Weight : 0.029039	Class : people - Weight : 0.028713	Class : large_man-made_outdoor_things - Weight : 0.022209	Class : insects - Weight : 0.021678	Class : large_natural_outdoor_scenes - Weight : 0.020645	Class : trees - Weight : 0.016130	Class : food_containers - Weight : 0.014736	Class : flowers - Weight : 0.013945	Class : vehicles_2 - Weight : 0.013097	Class : vehicles_1 - Weight : 0.011585	Class : household_electrical_devices - Weight : 0.011175	Class : household_furniture - Weight : 0.008161
Latent Factor : 2	Entropy : 2.729620778441078	Class : large_man-made_outdoor_things - Weight : 0.163757	Class : large_natural_outdoor_scenes - Weight : 0.152021	Class : vehicles_2 - Weight : 0.073767	Class : trees - Weight : 0.073748	Class : vehicles_1 - Weight : 0.065697	Class : aquatic_mammals - Weight : 0.064120	Class : large_omnivores_and_herbivores - Weight : 0.051765	Class : reptiles - Weight : 0.047440	Class : large_carnivores - Weight : 0.041400	Class : fish - Weight : 0.038213	Class : household_electrical_devices - Weight : 0.035263	Class : medium_mammals - Weight : 0.027347	Class : household_furniture - Weight : 0.026176	Class : food_containers - Weight : 0.026064	Class : non-insect_invertebrates - Weight : 0.024304	Class : small_mammals - Weight : 0.023329	Class : people - Weight : 0.021634	Class : insects - Weight : 0.017478	Class : flowers - Weight : 0.014229	Class : fruit_and_vegetables - Weight : 0.012249
Latent Factor : 3	Entropy : 2.707925343537365	Class : trees - Weight : 0.217388	Class : large_natural_outdoor_scenes - Weight : 0.112060	Class : flowers - Weight : 0.102859	Class : fruit_and_vegetables - Weight : 0.066691	Class : large_man-made_outdoor_things - Weight : 0.049741	Class : non-insect_invertebrates - Weight : 0.044182	Class : insects - Weight : 0.042327	Class : food_containers - Weight : 0.036791	Class : reptiles - Weight : 0.035788	Class : fish - Weight : 0.033949	Class : small_mammals - Weight : 0.033388	Class : large_carnivores - Weight : 0.032214	Class : vehicles_2 - Weight : 0.029251	Class : household_electrical_devices - Weight : 0.029051	Class : medium_mammals - Weight : 0.026016	Class : people - Weight : 0.023527	Class : vehicles_1 - Weight : 0.023108	Class : aquatic_mammals - Weight : 0.021922	Class : large_omnivores_and_herbivores - Weight : 0.021054	Class : household_furniture - Weight : 0.018693
Latent Factor : 4	Entropy : 2.803251888741297	Class : fish - Weight : 0.143517	Class : aquatic_mammals - Weight : 0.130097	Class : reptiles - Weight : 0.096464	Class : large_natural_outdoor_scenes - Weight : 0.068075	Class : small_mammals - Weight : 0.059498	Class : non-insect_invertebrates - Weight : 0.054772	Class : insects - Weight : 0.045447	Class : medium_mammals - Weight : 0.044267	Class : food_containers - Weight : 0.042220	Class : household_electrical_devices - Weight : 0.041353	Class : vehicles_2 - Weight : 0.037161	Class : large_carnivores - Weight : 0.034987	Class : large_man-made_outdoor_things - Weight : 0.031671	Class : flowers - Weight : 0.029263	Class : people - Weight : 0.029035	Class : fruit_and_vegetables - Weight : 0.027809	Class : large_omnivores_and_herbivores - Weight : 0.023514	Class : household_furniture - Weight : 0.021946	Class : trees - Weight : 0.020092	Class : vehicles_1 - Weight : 0.018812
Latent Factor : 5	Entropy : 2.756590446728472	Class : insects - Weight : 0.172093	Class : non-insect_invertebrates - Weight : 0.114201	Class : vehicles_1 - Weight : 0.097914	Class : reptiles - Weight : 0.082053	Class : vehicles_2 - Weight : 0.079510	Class : large_carnivores - Weight : 0.042691	Class : small_mammals - Weight : 0.040732	Class : fish - Weight : 0.037431	Class : large_man-made_outdoor_things - Weight : 0.036516	Class : flowers - Weight : 0.036210	Class : trees - Weight : 0.034591	Class : medium_mammals - Weight : 0.032731	Class : large_omnivores_and_herbivores - Weight : 0.032090	Class : aquatic_mammals - Weight : 0.031414	Class : large_natural_outdoor_scenes - Weight : 0.028480	Class : fruit_and_vegetables - Weight : 0.025387	Class : food_containers - Weight : 0.020316	Class : household_electrical_devices - Weight : 0.019422	Class : household_furniture - Weight : 0.018190	Class : people - Weight : 0.018029
Latent Factor : 6	Entropy : 2.8342137050564475	Class : flowers - Weight : 0.153673	Class : people - Weight : 0.112662	Class : fish - Weight : 0.071681	Class : fruit_and_vegetables - Weight : 0.064355	Class : insects - Weight : 0.060221	Class : vehicles_2 - Weight : 0.053849	Class : vehicles_1 - Weight : 0.051992	Class : aquatic_mammals - Weight : 0.046721	Class : non-insect_invertebrates - Weight : 0.042238	Class : household_electrical_devices - Weight : 0.042158	Class : large_natural_outdoor_scenes - Weight : 0.042050	Class : food_containers - Weight : 0.041056	Class : large_man-made_outdoor_things - Weight : 0.035546	Class : large_omnivores_and_herbivores - Weight : 0.032486	Class : reptiles - Weight : 0.031779	Class : small_mammals - Weight : 0.025353	Class : trees - Weight : 0.024593	Class : household_furniture - Weight : 0.024360	Class : large_carnivores - Weight : 0.021634	Class : medium_mammals - Weight : 0.021591
Latent Factor : 7	Entropy : 2.8472052417059674	Class : trees - Weight : 0.160854	Class : vehicles_2 - Weight : 0.093527	Class : vehicles_1 - Weight : 0.080196	Class : large_man-made_outdoor_things - Weight : 0.077163	Class : large_omnivores_and_herbivores - Weight : 0.048239	Class : reptiles - Weight : 0.045082	Class : small_mammals - Weight : 0.043291	Class : large_natural_outdoor_scenes - Weight : 0.043076	Class : medium_mammals - Weight : 0.042889	Class : household_furniture - Weight : 0.042301	Class : household_electrical_devices - Weight : 0.041072	Class : aquatic_mammals - Weight : 0.039610	Class : large_carnivores - Weight : 0.036547	Class : insects - Weight : 0.033698	Class : food_containers - Weight : 0.032393	Class : fish - Weight : 0.031580	Class : people - Weight : 0.029894	Class : non-insect_invertebrates - Weight : 0.028319	Class : fruit_and_vegetables - Weight : 0.025833	Class : flowers - Weight : 0.024434
Latent Factor : 8	Entropy : 2.842376250137452	Class : household_electrical_devices - Weight : 0.121994	Class : insects - Weight : 0.116366	Class : food_containers - Weight : 0.105306	Class : household_furniture - Weight : 0.077442	Class : vehicles_2 - Weight : 0.053034	Class : non-insect_invertebrates - Weight : 0.052497	Class : fruit_and_vegetables - Weight : 0.045594	Class : aquatic_mammals - Weight : 0.043702	Class : large_omnivores_and_herbivores - Weight : 0.041897	Class : people - Weight : 0.041242	Class : medium_mammals - Weight : 0.037302	Class : reptiles - Weight : 0.036218	Class : trees - Weight : 0.036198	Class : flowers - Weight : 0.033786	Class : large_man-made_outdoor_things - Weight : 0.031706	Class : vehicles_1 - Weight : 0.030573	Class : large_carnivores - Weight : 0.030000	Class : fish - Weight : 0.024373	Class : small_mammals - Weight : 0.022018	Class : large_natural_outdoor_scenes - Weight : 0.018755
Latent Factor : 9	Entropy : 2.8439947278498807	Class : small_mammals - Weight : 0.152380	Class : household_furniture - Weight : 0.093164	Class : insects - Weight : 0.076560	Class : medium_mammals - Weight : 0.074674	Class : fish - Weight : 0.059586	Class : large_omnivores_and_herbivores - Weight : 0.056010	Class : flowers - Weight : 0.049111	Class : vehicles_2 - Weight : 0.047039	Class : aquatic_mammals - Weight : 0.046013	Class : food_containers - Weight : 0.043080	Class : fruit_and_vegetables - Weight : 0.040089	Class : large_carnivores - Weight : 0.039180	Class : household_electrical_devices - Weight : 0.038826	Class : non-insect_invertebrates - Weight : 0.036047	Class : people - Weight : 0.030405	Class : trees - Weight : 0.029246	Class : vehicles_1 - Weight : 0.025995	Class : reptiles - Weight : 0.025349	Class : large_natural_outdoor_scenes - Weight : 0.021370	Class : large_man-made_outdoor_things - Weight : 0.015875
Latent Factor : 10	Entropy : 2.6344226602341316	Class : people - Weight : 0.295195	Class : large_omnivores_and_herbivores - Weight : 0.058666	Class : food_containers - Weight : 0.054373	Class : household_furniture - Weight : 0.053730	Class : insects - Weight : 0.051095	Class : household_electrical_devices - Weight : 0.048068	Class : vehicles_1 - Weight : 0.046280	Class : non-insect_invertebrates - Weight : 0.044771	Class : flowers - Weight : 0.038483	Class : aquatic_mammals - Weight : 0.036959	Class : fish - Weight : 0.036407	Class : medium_mammals - Weight : 0.034671	Class : reptiles - Weight : 0.033552	Class : vehicles_2 - Weight : 0.032531	Class : large_carnivores - Weight : 0.032153	Class : small_mammals - Weight : 0.030555	Class : fruit_and_vegetables - Weight : 0.026332	Class : trees - Weight : 0.019854	Class : large_natural_outdoor_scenes - Weight : 0.016980	Class : large_man-made_outdoor_things - Weight : 0.009344
Latent Factor : 11	Entropy : 2.9539615761754447	Class : fish - Weight : 0.091775	Class : household_furniture - Weight : 0.075115	Class : reptiles - Weight : 0.074835	Class : flowers - Weight : 0.066933	Class : non-insect_invertebrates - Weight : 0.058178	Class : fruit_and_vegetables - Weight : 0.054335	Class : large_omnivores_and_herbivores - Weight : 0.047679	Class : medium_mammals - Weight : 0.045321	Class : vehicles_2 - Weight : 0.044749	Class : vehicles_1 - Weight : 0.044418	Class : large_natural_outdoor_scenes - Weight : 0.044350	Class : insects - Weight : 0.043362	Class : people - Weight : 0.042150	Class : large_carnivores - Weight : 0.041834	Class : aquatic_mammals - Weight : 0.039893	Class : household_electrical_devices - Weight : 0.039333	Class : trees - Weight : 0.038539	Class : large_man-made_outdoor_things - Weight : 0.036210	Class : food_containers - Weight : 0.036200	Class : small_mammals - Weight : 0.034791
Latent Factor : 12	Entropy : 2.920233889585609	Class : large_omnivores_and_herbivores - Weight : 0.100403	Class : vehicles_2 - Weight : 0.094411	Class : vehicles_1 - Weight : 0.078914	Class : insects - Weight : 0.068298	Class : aquatic_mammals - Weight : 0.061749	Class : fruit_and_vegetables - Weight : 0.058400	Class : trees - Weight : 0.050161	Class : reptiles - Weight : 0.049843	Class : non-insect_invertebrates - Weight : 0.048665	Class : household_electrical_devices - Weight : 0.043050	Class : large_man-made_outdoor_things - Weight : 0.038345	Class : small_mammals - Weight : 0.037024	Class : large_natural_outdoor_scenes - Weight : 0.036376	Class : food_containers - Weight : 0.036164	Class : flowers - Weight : 0.035749	Class : medium_mammals - Weight : 0.035291	Class : household_furniture - Weight : 0.035128	Class : people - Weight : 0.032373	Class : fish - Weight : 0.029856	Class : large_carnivores - Weight : 0.029801
Latent Factor : 13	Entropy : 2.874163271028602	Class : vehicles_1 - Weight : 0.143514	Class : large_carnivores - Weight : 0.076876	Class : vehicles_2 - Weight : 0.071381	Class : food_containers - Weight : 0.070020	Class : household_electrical_devices - Weight : 0.062300	Class : flowers - Weight : 0.055032	Class : non-insect_invertebrates - Weight : 0.051673	Class : fish - Weight : 0.051665	Class : reptiles - Weight : 0.051204	Class : insects - Weight : 0.049459	Class : small_mammals - Weight : 0.043459	Class : medium_mammals - Weight : 0.041935	Class : large_natural_outdoor_scenes - Weight : 0.039692	Class : household_furniture - Weight : 0.037366	Class : fruit_and_vegetables - Weight : 0.028948	Class : large_omnivores_and_herbivores - Weight : 0.028100	Class : trees - Weight : 0.026881	Class : people - Weight : 0.025946	Class : aquatic_mammals - Weight : 0.025206	Class : large_man-made_outdoor_things - Weight : 0.019344
Latent Factor : 14	Entropy : 2.7590751010651187	Class : large_natural_outdoor_scenes - Weight : 0.235381	Class : household_furniture - Weight : 0.075966	Class : aquatic_mammals - Weight : 0.058344	Class : large_man-made_outdoor_things - Weight : 0.053849	Class : fish - Weight : 0.050249	Class : food_containers - Weight : 0.048781	Class : fruit_and_vegetables - Weight : 0.047634	Class : vehicles_2 - Weight : 0.044953	Class : household_electrical_devices - Weight : 0.038854	Class : vehicles_1 - Weight : 0.038092	Class : people - Weight : 0.037246	Class : insects - Weight : 0.035902	Class : flowers - Weight : 0.034285	Class : reptiles - Weight : 0.032618	Class : non-insect_invertebrates - Weight : 0.032416	Class : large_carnivores - Weight : 0.032076	Class : large_omnivores_and_herbivores - Weight : 0.031696	Class : small_mammals - Weight : 0.029166	Class : medium_mammals - Weight : 0.021292	Class : trees - Weight : 0.021204
Latent Factor : 15	Entropy : 2.905505869061535	Class : reptiles - Weight : 0.096867	Class : medium_mammals - Weight : 0.083103	Class : insects - Weight : 0.080027	Class : non-insect_invertebrates - Weight : 0.069822	Class : small_mammals - Weight : 0.068890	Class : large_omnivores_and_herbivores - Weight : 0.065839	Class : fruit_and_vegetables - Weight : 0.060924	Class : aquatic_mammals - Weight : 0.055554	Class : large_carnivores - Weight : 0.052644	Class : fish - Weight : 0.042959	Class : vehicles_2 - Weight : 0.042881	Class : trees - Weight : 0.042624	Class : large_man-made_outdoor_things - Weight : 0.041630	Class : food_containers - Weight : 0.034320	Class : flowers - Weight : 0.032769	Class : large_natural_outdoor_scenes - Weight : 0.032691	Class : household_electrical_devices - Weight : 0.028240	Class : people - Weight : 0.024357	Class : household_furniture - Weight : 0.023914	Class : vehicles_1 - Weight : 0.019946
Latent Factor : 16	Entropy : 2.650002196354852	Class : fruit_and_vegetables - Weight : 0.261857	Class : food_containers - Weight : 0.078151	Class : insects - Weight : 0.071308	Class : flowers - Weight : 0.071227	Class : household_electrical_devices - Weight : 0.062502	Class : non-insect_invertebrates - Weight : 0.057191	Class : household_furniture - Weight : 0.053204	Class : fish - Weight : 0.041244	Class : people - Weight : 0.038650	Class : small_mammals - Weight : 0.038404	Class : vehicles_2 - Weight : 0.032975	Class : vehicles_1 - Weight : 0.032780	Class : trees - Weight : 0.028728	Class : reptiles - Weight : 0.022738	Class : aquatic_mammals - Weight : 0.022068	Class : large_omnivores_and_herbivores - Weight : 0.021229	Class : large_natural_outdoor_scenes - Weight : 0.018923	Class : large_carnivores - Weight : 0.017411	Class : medium_mammals - Weight : 0.016434	Class : large_man-made_outdoor_things - Weight : 0.012975
Latent Factor : 17	Entropy : 2.796176882834133	Class : medium_mammals - Weight : 0.125840	Class : small_mammals - Weight : 0.118555	Class : large_carnivores - Weight : 0.113354	Class : aquatic_mammals - Weight : 0.071510	Class : large_omnivores_and_herbivores - Weight : 0.070646	Class : people - Weight : 0.067847	Class : reptiles - Weight : 0.055213	Class : insects - Weight : 0.046585	Class : non-insect_invertebrates - Weight : 0.042320	Class : fruit_and_vegetables - Weight : 0.035448	Class : flowers - Weight : 0.033684	Class : household_electrical_devices - Weight : 0.032581	Class : household_furniture - Weight : 0.027876	Class : fish - Weight : 0.027442	Class : vehicles_2 - Weight : 0.026909	Class : food_containers - Weight : 0.025759	Class : trees - Weight : 0.022864	Class : vehicles_1 - Weight : 0.022145	Class : large_natural_outdoor_scenes - Weight : 0.020674	Class : large_man-made_outdoor_things - Weight : 0.012749
Latent Factor : 18	Entropy : 2.7036981764261316	Class : large_man-made_outdoor_things - Weight : 0.169230	Class : household_furniture - Weight : 0.139024	Class : household_electrical_devices - Weight : 0.106602	Class : food_containers - Weight : 0.077791	Class : vehicles_2 - Weight : 0.074174	Class : vehicles_1 - Weight : 0.063023	Class : people - Weight : 0.043291	Class : large_omnivores_and_herbivores - Weight : 0.040398	Class : fruit_and_vegetables - Weight : 0.034486	Class : large_natural_outdoor_scenes - Weight : 0.034287	Class : trees - Weight : 0.029089	Class : fish - Weight : 0.028295	Class : aquatic_mammals - Weight : 0.026479	Class : small_mammals - Weight : 0.024103	Class : insects - Weight : 0.023452	Class : reptiles - Weight : 0.021210	Class : medium_mammals - Weight : 0.018231	Class : large_carnivores - Weight : 0.018147	Class : flowers - Weight : 0.015081	Class : non-insect_invertebrates - Weight : 0.013609
Latent Factor : 19	Entropy : 2.868232026266486	Class : food_containers - Weight : 0.128092	Class : large_carnivores - Weight : 0.088620	Class : non-insect_invertebrates - Weight : 0.074866	Class : small_mammals - Weight : 0.069456	Class : flowers - Weight : 0.063147	Class : fruit_and_vegetables - Weight : 0.062194	Class : medium_mammals - Weight : 0.055991	Class : reptiles - Weight : 0.055754	Class : household_electrical_devices - Weight : 0.053246	Class : fish - Weight : 0.050300	Class : large_omnivores_and_herbivores - Weight : 0.042664	Class : insects - Weight : 0.042426	Class : people - Weight : 0.039089	Class : aquatic_mammals - Weight : 0.033536	Class : household_furniture - Weight : 0.028975	Class : large_natural_outdoor_scenes - Weight : 0.025336	Class : vehicles_2 - Weight : 0.024847	Class : trees - Weight : 0.024747	Class : large_man-made_outdoor_things - Weight : 0.020326	Class : vehicles_1 - Weight : 0.016388

